Recognition Models to Learn Dynamics from Partial Observations with Neural ODEs

Identifying dynamical systems from experimental data is a notably difficult task. Prior knowledge generally helps, but the extent of this knowledge varies with the application, and customized models are often needed. Neural ordinary differential equations can be written as a flexible framework for system identification and can incorporate a broad spectrum of physical insight, giving physical interpretability to the resulting latent space. In the case of partial observations, however, the data points cannot directly be mapped to the latent state of the ODE. Hence, we propose to design recognition models, in particular inspired by nonlinear observer theory, to link the partial observations to the latent state. We demonstrate the performance of the proposed approach on numerical simulations and on an experimental dataset from a robotic exoskeleton.

==> Figures/Benchmark_recognition/Earthquake_building_paramid/Box_plots/Specifications.txt <==
benchmark_recognition_models/earthquake_difftraj_paramid.py
system :  Continuous/Benchmark_recognition/Earthquake_building_paramid/MLP2_noisy_inputs
sensitivity :  autograd
intloss :  None
order :  1
nb_samples :  100
nb_difftraj :  72
t0_span :  0
tf_span :  3
t0 :  0
tf :  3
init_state_obs_method :  KKL_u0T_back
setD_method :  butter_block_diag
init_state_obs_T :  40
init_state_obs_Tu :  1
NODE_file :  ../Figures/Continuous/Benchmark_recognition/Earthquake_building/MLP2_noisy_inputs/Test2_100samples_noise0.001_MLP1_Adam0.05/Learn_NODE.pkl
true_meas_noise_var :  0.0001
process_noise_var :  0
simu_solver :  dopri5
optim_solver_options :  {'method': 'dopri5'}
trainer_options :  {'max_epochs': 2500, 'gpus': 0, 'progress_bar_refresh_rate': 1}
optim_method :  <class 'torch.optim.adam.Adam'>
optim_lr :  0.05
optim_minibatch_size :  100
optim_shuffle :  False
optim_scheduler :  <class 'torch.optim.lr_scheduler.ReduceLROnPlateau'>
optim_scheduler_options :  {'mode': 'min', 'factor': 0.8, 'patience': 20, 'threshold': 0.1, 'verbose': True}
optim_stopper :  <pytorch_lightning.callbacks.early_stopping.EarlyStopping object at 0x155194af0>
nb_rollouts :  100
rollout_length :  100
rollout_controller :  {'cos_controller_1D': 100}
rollout_controller_args :  {'controller_args': [{'gamma': tensor([1.0706]), 'omega': tensor([0.8333])}, {'gamma': tensor([1.1837]), 'omega': tensor([0.8377])}, {'gamma': tensor([1.3861]), 'omega': tensor([1.4619])}, {'gamma': tensor([0.9162]), 'omega': tensor([0.7741])}, {'gamma': tensor([1.1710]), 'omega': tensor([1.4248])}, {'gamma': tensor([0.7515]), 'omega': tensor([1.4729])}, {'gamma': tensor([0.8457]), 'omega': tensor([1.1252])}, {'gamma': tensor([0.6399]), 'omega': tensor([0.9391])}, {'gamma': tensor([0.6686]), 'omega': tensor([1.0385])}, {'gamma': tensor([1.2186]), 'omega': tensor([1.4717])}, {'gamma': tensor([1.3199]), 'omega': tensor([1.4547])}, {'gamma': tensor([1.0573]), 'omega': tensor([1.0354])}, {'gamma': tensor([1.4539]), 'omega': tensor([0.8280])}, {'gamma': tensor([1.0897]), 'omega': tensor([0.8307])}, {'gamma': tensor([1.2024]), 'omega': tensor([1.0402])}, {'gamma': tensor([0.9110]), 'omega': tensor([1.2740])}, {'gamma': tensor([0.7765]), 'omega': tensor([0.5498])}, {'gamma': tensor([0.7347]), 'omega': tensor([0.9511])}, {'gamma': tensor([1.1122]), 'omega': tensor([0.7352])}, {'gamma': tensor([1.1455]), 'omega': tensor([1.2723])}, {'gamma': tensor([0.6445]), 'omega': tensor([1.3965])}, {'gamma': tensor([1.1499]), 'omega': tensor([0.7036])}, {'gamma': tensor([0.6074]), 'omega': tensor([1.1832])}, {'gamma': tensor([1.0163]), 'omega': tensor([1.1936])}, {'gamma': tensor([0.7615]), 'omega': tensor([1.0876])}, {'gamma': tensor([1.4893]), 'omega': tensor([1.0887])}, {'gamma': tensor([1.4156]), 'omega': tensor([1.1259])}, {'gamma': tensor([1.3673]), 'omega': tensor([0.7587])}, {'gamma': tensor([0.6377]), 'omega': tensor([0.7222])}, {'gamma': tensor([0.6690]), 'omega': tensor([1.2026])}, {'gamma': tensor([1.1168]), 'omega': tensor([0.9123])}, {'gamma': tensor([1.3773]), 'omega': tensor([0.5277])}, {'gamma': tensor([1.3222]), 'omega': tensor([0.6945])}, {'gamma': tensor([0.7982]), 'omega': tensor([0.8454])}, {'gamma': tensor([1.3322]), 'omega': tensor([1.2775])}, {'gamma': tensor([1.3215]), 'omega': tensor([0.9086])}, {'gamma': tensor([0.5742]), 'omega': tensor([1.3274])}, {'gamma': tensor([1.1544]), 'omega': tensor([0.7517])}, {'gamma': tensor([0.9350]), 'omega': tensor([0.5167])}, {'gamma': tensor([1.4527]), 'omega': tensor([0.7555])}, {'gamma': tensor([0.7879]), 'omega': tensor([0.6636])}, {'gamma': tensor([0.5834]), 'omega': tensor([1.3513])}, {'gamma': tensor([1.1598]), 'omega': tensor([1.1514])}, {'gamma': tensor([0.7486]), 'omega': tensor([1.2028])}, {'gamma': tensor([0.7120]), 'omega': tensor([0.6675])}, {'gamma': tensor([1.3878]), 'omega': tensor([0.5974])}, {'gamma': tensor([0.7788]), 'omega': tensor([1.3584])}, {'gamma': tensor([1.4556]), 'omega': tensor([1.3608])}, {'gamma': tensor([1.0895]), 'omega': tensor([1.1162])}, {'gamma': tensor([0.9725]), 'omega': tensor([0.6847])}, {'gamma': tensor([1.2468]), 'omega': tensor([0.9610])}, {'gamma': tensor([1.3443]), 'omega': tensor([0.9081])}, {'gamma': tensor([0.7681]), 'omega': tensor([0.8796])}, {'gamma': tensor([0.9324]), 'omega': tensor([0.8849])}, {'gamma': tensor([0.9063]), 'omega': tensor([0.8060])}, {'gamma': tensor([0.9747]), 'omega': tensor([0.5716])}, {'gamma': tensor([1.3143]), 'omega': tensor([0.5321])}, {'gamma': tensor([1.4093]), 'omega': tensor([1.1357])}, {'gamma': tensor([1.1437]), 'omega': tensor([1.1448])}, {'gamma': tensor([1.1042]), 'omega': tensor([1.2889])}, {'gamma': tensor([0.7327]), 'omega': tensor([0.5118])}, {'gamma': tensor([0.7874]), 'omega': tensor([0.6597])}, {'gamma': tensor([1.2857]), 'omega': tensor([0.5619])}, {'gamma': tensor([1.0605]), 'omega': tensor([1.1573])}, {'gamma': tensor([1.1597]), 'omega': tensor([0.5213])}, {'gamma': tensor([1.3762]), 'omega': tensor([0.5083])}, {'gamma': tensor([1.1437]), 'omega': tensor([0.7173])}, {'gamma': tensor([1.1300]), 'omega': tensor([1.2853])}, {'gamma': tensor([1.2751]), 'omega': tensor([0.9985])}, {'gamma': tensor([0.9722]), 'omega': tensor([1.1678])}, {'gamma': tensor([0.8262]), 'omega': tensor([0.8099])}, {'gamma': tensor([0.7848]), 'omega': tensor([0.9891])}, {'gamma': tensor([0.7443]), 'omega': tensor([0.5142])}, {'gamma': tensor([0.6119]), 'omega': tensor([1.3512])}, {'gamma': tensor([0.9174]), 'omega': tensor([1.1528])}, {'gamma': tensor([1.4926]), 'omega': tensor([1.0850])}, {'gamma': tensor([0.8188]), 'omega': tensor([0.7546])}, {'gamma': tensor([1.4677]), 'omega': tensor([1.2643])}, {'gamma': tensor([0.8002]), 'omega': tensor([0.5988])}, {'gamma': tensor([1.2700]), 'omega': tensor([1.3557])}, {'gamma': tensor([1.3966]), 'omega': tensor([0.5000])}, {'gamma': tensor([1.2312]), 'omega': tensor([1.3326])}, {'gamma': tensor([1.1621]), 'omega': tensor([0.8702])}, {'gamma': tensor([1.1063]), 'omega': tensor([1.0307])}, {'gamma': tensor([0.8749]), 'omega': tensor([1.1780])}, {'gamma': tensor([1.1711]), 'omega': tensor([0.7382])}, {'gamma': tensor([1.4050]), 'omega': tensor([0.8134])}, {'gamma': tensor([1.3791]), 'omega': tensor([0.7568])}, {'gamma': tensor([1.1504]), 'omega': tensor([1.0141])}, {'gamma': tensor([1.1494]), 'omega': tensor([1.0644])}, {'gamma': tensor([0.9287]), 'omega': tensor([0.6413])}, {'gamma': tensor([0.5988]), 'omega': tensor([0.6773])}, {'gamma': tensor([0.6460]), 'omega': tensor([1.2827])}, {'gamma': tensor([1.1746]), 'omega': tensor([1.1440])}, {'gamma': tensor([1.0453]), 'omega': tensor([1.2201])}, {'gamma': tensor([0.6984]), 'omega': tensor([0.8160])}, {'gamma': tensor([1.3660]), 'omega': tensor([1.3312])}, {'gamma': tensor([1.1537]), 'omega': tensor([0.7808])}, {'gamma': tensor([1.1549]), 'omega': tensor([0.8525])}, {'gamma': tensor([1.2042]), 'omega': tensor([0.7650])}]}
max_rollout_value :  10.0
verbose :  False
monitor_experiment :  True
prior_mean :  None
prior_mean_deriv :  None
continuous_model :  False
plot_output :  True
dt :  0.030303030303030304
t_eval :  tensor([0.0000, 0.0303, 0.0606, 0.0909, 0.1212, 0.1515, 0.1818, 0.2121, 0.2424,
        0.2727, 0.3030, 0.3333, 0.3636, 0.3939, 0.4242, 0.4545, 0.4848, 0.5152,
        0.5455, 0.5758, 0.6061, 0.6364, 0.6667, 0.6970, 0.7273, 0.7576, 0.7879,
        0.8182, 0.8485, 0.8788, 0.9091, 0.9394, 0.9697, 1.0000, 1.0303, 1.0606,
        1.0909, 1.1212, 1.1515, 1.1818, 1.2121, 1.2424, 1.2727, 1.3030, 1.3333,
        1.3636, 1.3939, 1.4242, 1.4545, 1.4848, 1.5152, 1.5455, 1.5758, 1.6061,
        1.6364, 1.6667, 1.6970, 1.7273, 1.7576, 1.7879, 1.8182, 1.8485, 1.8788,
        1.9091, 1.9394, 1.9697, 2.0000, 2.0303, 2.0606, 2.0909, 2.1212, 2.1515,
        2.1818, 2.2121, 2.2424, 2.2727, 2.3030, 2.3333, 2.3636, 2.3939, 2.4242,
        2.4545, 2.4848, 2.5152, 2.5455, 2.5758, 2.6061, 2.6364, 2.6667, 2.6970,
        2.7273, 2.7576, 2.7879, 2.8182, 2.8485, 2.8788, 2.9091, 2.9394, 2.9697,
        3.0000])
cuda_device :  cpu
nb_loops :  1
sliding_window_size :  None
multioutput_GP :  False
sparse :  None
memory_saving :  False
restart_on_loop :  False
meas_noise_var :  0.1
batch_adaptive_gain :  None
nb_plotting_pts :  500
no_control :  False
full_rollouts :  False
discrete :  False
k :  10000.0
m :  1000.0
estimated_km :  tensor(10.9995)
umin :  0.5
umax :  1.5
dt_before_subsampling :  0.1
dynamics_function :  <class 'simulation.dynamics_functions.Earthquake_building'>
controller_dict :  {'cos_controller_1D': 72}
controller_args :  [{'gamma': tensor([1.2305]), 'omega': tensor([0.8659])}, {'gamma': tensor([0.6219]), 'omega': tensor([1.2564])}, {'gamma': tensor([1.3968]), 'omega': tensor([1.1823])}, {'gamma': tensor([0.5131]), 'omega': tensor([0.5614])}, {'gamma': tensor([1.3441]), 'omega': tensor([0.5918])}, {'gamma': tensor([0.6891]), 'omega': tensor([0.8350])}, {'gamma': tensor([0.7483]), 'omega': tensor([1.3548])}, {'gamma': tensor([0.7355]), 'omega': tensor([0.6317])}, {'gamma': tensor([1.0939]), 'omega': tensor([1.2995])}, {'gamma': tensor([0.7390]), 'omega': tensor([0.8060])}, {'gamma': tensor([0.8338]), 'omega': tensor([1.0150])}, {'gamma': tensor([1.0863]), 'omega': tensor([1.3824])}, {'gamma': tensor([1.0526]), 'omega': tensor([1.4377])}, {'gamma': tensor([0.5711]), 'omega': tensor([1.3119])}, {'gamma': tensor([0.8287]), 'omega': tensor([0.9900])}, {'gamma': tensor([1.2388]), 'omega': tensor([1.1905])}, {'gamma': tensor([0.9447]), 'omega': tensor([1.4997])}, {'gamma': tensor([1.2220]), 'omega': tensor([0.5819])}, {'gamma': tensor([1.0442]), 'omega': tensor([0.9259])}, {'gamma': tensor([0.9066]), 'omega': tensor([1.1773])}, {'gamma': tensor([1.2678]), 'omega': tensor([0.9586])}, {'gamma': tensor([0.9186]), 'omega': tensor([0.5799])}, {'gamma': tensor([0.6755]), 'omega': tensor([1.3799])}, {'gamma': tensor([0.5850]), 'omega': tensor([1.4633])}, {'gamma': tensor([1.1808]), 'omega': tensor([1.3228])}, {'gamma': tensor([1.0212]), 'omega': tensor([1.0463])}, {'gamma': tensor([1.1997]), 'omega': tensor([0.5225])}, {'gamma': tensor([0.5202]), 'omega': tensor([0.7034])}, {'gamma': tensor([1.4627]), 'omega': tensor([0.9066])}, {'gamma': tensor([0.9311]), 'omega': tensor([1.1276])}, {'gamma': tensor([0.7925]), 'omega': tensor([0.9747])}, {'gamma': tensor([1.0361]), 'omega': tensor([0.7623])}, {'gamma': tensor([1.3888]), 'omega': tensor([0.5144])}, {'gamma': tensor([1.4787]), 'omega': tensor([0.8130])}, {'gamma': tensor([1.4981]), 'omega': tensor([1.0625])}, {'gamma': tensor([1.4434]), 'omega': tensor([1.2918])}, {'gamma': tensor([0.9867]), 'omega': tensor([1.1988])}, {'gamma': tensor([0.9340]), 'omega': tensor([1.3486])}, {'gamma': tensor([1.2276]), 'omega': tensor([1.0359])}, {'gamma': tensor([1.3347]), 'omega': tensor([1.4126])}, {'gamma': tensor([0.5121]), 'omega': tensor([1.1187])}, {'gamma': tensor([1.3807]), 'omega': tensor([1.1207])}, {'gamma': tensor([1.4557]), 'omega': tensor([0.8761])}, {'gamma': tensor([0.9925]), 'omega': tensor([1.2973])}, {'gamma': tensor([1.3112]), 'omega': tensor([0.9325])}, {'gamma': tensor([0.9757]), 'omega': tensor([1.0150])}, {'gamma': tensor([0.6762]), 'omega': tensor([1.4454])}, {'gamma': tensor([1.3603]), 'omega': tensor([0.8007])}, {'gamma': tensor([0.9317]), 'omega': tensor([1.2465])}, {'gamma': tensor([1.2583]), 'omega': tensor([0.9801])}, {'gamma': tensor([0.9325]), 'omega': tensor([1.1570])}, {'gamma': tensor([0.8055]), 'omega': tensor([0.8857])}, {'gamma': tensor([1.0942]), 'omega': tensor([0.8702])}, {'gamma': tensor([0.8041]), 'omega': tensor([0.7652])}, {'gamma': tensor([1.4668]), 'omega': tensor([0.9846])}, {'gamma': tensor([0.9603]), 'omega': tensor([1.0778])}, {'gamma': tensor([1.1184]), 'omega': tensor([1.3495])}, {'gamma': tensor([0.5593]), 'omega': tensor([1.3334])}, {'gamma': tensor([0.5449]), 'omega': tensor([0.9777])}, {'gamma': tensor([0.8150]), 'omega': tensor([1.1929])}, {'gamma': tensor([0.6937]), 'omega': tensor([1.2858])}, {'gamma': tensor([1.0454]), 'omega': tensor([1.3561])}, {'gamma': tensor([1.0209]), 'omega': tensor([1.3787])}, {'gamma': tensor([0.9406]), 'omega': tensor([0.7741])}, {'gamma': tensor([1.1672]), 'omega': tensor([0.9840])}, {'gamma': tensor([0.8127]), 'omega': tensor([0.7133])}, {'gamma': tensor([1.3959]), 'omega': tensor([0.5117])}, {'gamma': tensor([1.2306]), 'omega': tensor([0.7682])}, {'gamma': tensor([0.8787]), 'omega': tensor([1.2194])}, {'gamma': tensor([1.3948]), 'omega': tensor([0.7799])}, {'gamma': tensor([0.6548]), 'omega': tensor([0.9889])}, {'gamma': tensor([0.5417]), 'omega': tensor([0.8421])}]
observe_data :  <function dim1_observe_data at 0x154c5bca0>
observe_data_x :  <function dim1_observe_data at 0x154c5bca0>
prior_kwargs :  {'dt': 0.030303030303030304, 'dt_before_subsampling': 0.030303030303030304}
dynamics :  <simulation.dynamics_functions.Earthquake_building object at 0x155194c70>
dynamics_x :  <simulation.dynamics_functions.Earthquake_building object at 0x155194c70>
true_dynamics :  <simulation.dynamics_functions.Earthquake_building object at 0x155194c70>
init_control :  tensor([[[1.2305]],

        [[0.6219]],

        [[1.3968]],

        [[0.5131]],

        [[1.3441]],

        [[0.6891]],

        [[0.7483]],

        [[0.7355]],

        [[1.0939]],

        [[0.7390]],

        [[0.8338]],

        [[1.0863]],

        [[1.0526]],

        [[0.5711]],

        [[0.8287]],

        [[1.2388]],

        [[0.9447]],

        [[1.2220]],

        [[1.0442]],

        [[0.9066]],

        [[1.2678]],

        [[0.9186]],

        [[0.6755]],

        [[0.5850]],

        [[1.1808]],

        [[1.0212]],

        [[1.1997]],

        [[0.5202]],

        [[1.4627]],

        [[0.9311]],

        [[0.7925]],

        [[1.0361]],

        [[1.3888]],

        [[1.4787]],

        [[1.4981]],

        [[1.4434]],

        [[0.9867]],

        [[0.9340]],

        [[1.2276]],

        [[1.3347]],

        [[0.5121]],

        [[1.3807]],

        [[1.4557]],

        [[0.9925]],

        [[1.3112]],

        [[0.9757]],

        [[0.6762]],

        [[1.3603]],

        [[0.9317]],

        [[1.2583]],

        [[0.9325]],

        [[0.8055]],

        [[1.0942]],

        [[0.8041]],

        [[1.4668]],

        [[0.9603]],

        [[1.1184]],

        [[0.5593]],

        [[0.5449]],

        [[0.8150]],

        [[0.6937]],

        [[1.0454]],

        [[1.0209]],

        [[0.9406]],

        [[1.1672]],

        [[0.8127]],

        [[1.3959]],

        [[1.2306]],

        [[0.8787]],

        [[1.3948]],

        [[0.6548]],

        [[0.5417]]])
xlimits :  [[-1.  1.]
 [-1.  1.]
 [-1.  1.]
 [-1.  1.]]
init_state_x :  tensor([[[-0.0972,  0.9583,  0.0972,  0.0972]],

        [[ 0.9861,  0.3194, -0.0972, -0.6806]],

        [[ 0.3750,  0.8472, -0.8472, -0.9583]],

        [[-0.5694,  0.4306,  0.7361, -0.8750]],

        [[ 0.4306,  0.6250, -0.5139,  0.4583]],

        [[-0.2639, -0.0972, -0.7361, -0.9306]],

        [[-0.0694, -0.3750, -0.6806, -0.7083]],

        [[ 0.2639,  0.5139,  0.7639,  0.4861]],

        [[-0.4306, -0.0417, -0.9306, -0.8194]],

        [[-0.3750,  0.1250, -0.7639, -0.6250]],

        [[ 0.3194, -0.4028,  0.4583, -0.9861]],

        [[ 0.5417, -0.8472, -0.7917, -0.4583]],

        [[-0.7639,  0.1806,  0.5417, -0.2639]],

        [[ 0.7917,  0.2361,  0.6806, -0.4028]],

        [[-0.2083, -0.5694, -0.0694, -0.7361]],

        [[-0.3472,  0.2917, -0.6528,  0.7639]],

        [[-0.1806, -0.3194,  0.7917,  0.3194]],

        [[ 0.0417, -0.6528, -0.3472,  0.1528]],

        [[-0.4583, -0.5972,  0.8194, -0.2917]],

        [[ 0.9306, -0.4861, -0.9861,  0.2639]],

        [[ 0.0139, -0.1250, -0.5972, -0.0972]],

        [[-0.9861, -0.7361, -0.1528,  0.1250]],

        [[-0.4861,  0.5972,  0.9583, -0.3194]],

        [[ 0.4583, -0.0694,  0.9861,  0.5417]],

        [[-0.3194,  0.9861, -0.2361,  0.2917]],

        [[-0.5972,  0.7917,  0.6250,  0.5972]],

        [[ 0.1806, -0.7639,  0.4028,  0.5139]],

        [[ 0.6806, -0.9306, -0.4583, -0.5139]],

        [[-0.8472, -0.4583, -0.8194,  0.9583]],

        [[ 0.4028, -0.7083,  0.1806,  0.3750]],

        [[ 0.8750,  0.9028,  0.2917,  0.0139]],

        [[-0.7361,  0.6806,  0.2361, -0.3472]],

        [[-0.6250, -0.9583,  0.1250, -0.5972]],

        [[ 0.5972,  0.5694, -0.9028, -0.8472]],

        [[-0.6528, -0.4306,  0.5139, -0.1250]],

        [[-0.9028, -0.6250, -0.5417,  0.6528]],

        [[-0.9306,  0.4861, -0.1250, -0.1806]],

        [[ 0.6250, -0.2917, -0.4306,  0.5694]],

        [[ 0.1528, -0.1528,  0.6528, -0.7917]],

        [[-0.4028,  0.6528,  0.3472,  0.9306]],

        [[ 0.5139,  0.9306, -0.0139, -0.3750]],

        [[ 0.1250, -0.3472,  0.4861, -0.5417]],

        [[ 0.7083, -0.8194,  0.4306,  0.0694]],

        [[-0.7083, -0.6806,  0.0694, -0.2083]],

        [[-0.9583, -0.5417,  0.5972, -0.7639]],

        [[ 0.0972,  0.2083, -0.3750, -0.5694]],

        [[ 0.0694,  0.8194,  0.8750, -0.9028]],

        [[ 0.2083,  0.2639, -0.4028, -0.6528]],

        [[ 0.9028,  0.5417,  0.1528,  0.8472]],

        [[ 0.8472,  0.7083,  0.0139,  0.4028]],

        [[ 0.7361, -0.9861, -0.2083, -0.4306]],

        [[ 0.8194, -0.2083, -0.9583,  0.7083]],

        [[-0.1528,  0.3472,  0.0417,  0.8750]],

        [[-0.7917,  0.0972,  0.2083,  0.0417]],

        [[-0.5417, -0.8750, -0.7083,  0.9861]],

        [[ 0.3472,  0.7639, -0.4861,  0.7917]],

        [[-0.6806, -0.5139, -0.0417,  0.6250]],

        [[-0.2917, -0.9028, -0.6250,  0.7361]],

        [[-0.0139,  0.4028, -0.3194,  0.6806]],

        [[ 0.2917,  0.1528,  0.5694, -0.1528]],

        [[-0.1250, -0.7917, -0.2639, -0.0694]],

        [[ 0.9583, -0.0139, -0.8750, -0.0139]],

        [[-0.8750,  0.4583,  0.8472,  0.9028]],

        [[ 0.6528, -0.2639,  0.9028, -0.0417]],

        [[ 0.5694, -0.2361,  0.3750,  0.3472]],

        [[ 0.2361, -0.1806,  0.7083, -0.2361]],

        [[ 0.4861,  0.0139, -0.2917,  0.4306]],

        [[-0.8194,  0.0417,  0.9306,  0.2083]],

        [[-0.0417,  0.0694, -0.5694,  0.8194]],

        [[ 0.7639,  0.7361,  0.3194,  0.1806]],

        [[-0.5139,  0.3750, -0.1806, -0.4861]],

        [[-0.2361,  0.8750,  0.2639,  0.2361]]])
init_state :  tensor([[[-0.0972,  0.9583,  0.0972,  0.0972]],

        [[ 0.9861,  0.3194, -0.0972, -0.6806]],

        [[ 0.3750,  0.8472, -0.8472, -0.9583]],

        [[-0.5694,  0.4306,  0.7361, -0.8750]],

        [[ 0.4306,  0.6250, -0.5139,  0.4583]],

        [[-0.2639, -0.0972, -0.7361, -0.9306]],

        [[-0.0694, -0.3750, -0.6806, -0.7083]],

        [[ 0.2639,  0.5139,  0.7639,  0.4861]],

        [[-0.4306, -0.0417, -0.9306, -0.8194]],

        [[-0.3750,  0.1250, -0.7639, -0.6250]],

        [[ 0.3194, -0.4028,  0.4583, -0.9861]],

        [[ 0.5417, -0.8472, -0.7917, -0.4583]],

        [[-0.7639,  0.1806,  0.5417, -0.2639]],

        [[ 0.7917,  0.2361,  0.6806, -0.4028]],

        [[-0.2083, -0.5694, -0.0694, -0.7361]],

        [[-0.3472,  0.2917, -0.6528,  0.7639]],

        [[-0.1806, -0.3194,  0.7917,  0.3194]],

        [[ 0.0417, -0.6528, -0.3472,  0.1528]],

        [[-0.4583, -0.5972,  0.8194, -0.2917]],

        [[ 0.9306, -0.4861, -0.9861,  0.2639]],

        [[ 0.0139, -0.1250, -0.5972, -0.0972]],

        [[-0.9861, -0.7361, -0.1528,  0.1250]],

        [[-0.4861,  0.5972,  0.9583, -0.3194]],

        [[ 0.4583, -0.0694,  0.9861,  0.5417]],

        [[-0.3194,  0.9861, -0.2361,  0.2917]],

        [[-0.5972,  0.7917,  0.6250,  0.5972]],

        [[ 0.1806, -0.7639,  0.4028,  0.5139]],

        [[ 0.6806, -0.9306, -0.4583, -0.5139]],

        [[-0.8472, -0.4583, -0.8194,  0.9583]],

        [[ 0.4028, -0.7083,  0.1806,  0.3750]],

        [[ 0.8750,  0.9028,  0.2917,  0.0139]],

        [[-0.7361,  0.6806,  0.2361, -0.3472]],

        [[-0.6250, -0.9583,  0.1250, -0.5972]],

        [[ 0.5972,  0.5694, -0.9028, -0.8472]],

        [[-0.6528, -0.4306,  0.5139, -0.1250]],

        [[-0.9028, -0.6250, -0.5417,  0.6528]],

        [[-0.9306,  0.4861, -0.1250, -0.1806]],

        [[ 0.6250, -0.2917, -0.4306,  0.5694]],

        [[ 0.1528, -0.1528,  0.6528, -0.7917]],

        [[-0.4028,  0.6528,  0.3472,  0.9306]],

        [[ 0.5139,  0.9306, -0.0139, -0.3750]],

        [[ 0.1250, -0.3472,  0.4861, -0.5417]],

        [[ 0.7083, -0.8194,  0.4306,  0.0694]],

        [[-0.7083, -0.6806,  0.0694, -0.2083]],

        [[-0.9583, -0.5417,  0.5972, -0.7639]],

        [[ 0.0972,  0.2083, -0.3750, -0.5694]],

        [[ 0.0694,  0.8194,  0.8750, -0.9028]],

        [[ 0.2083,  0.2639, -0.4028, -0.6528]],

        [[ 0.9028,  0.5417,  0.1528,  0.8472]],

        [[ 0.8472,  0.7083,  0.0139,  0.4028]],

        [[ 0.7361, -0.9861, -0.2083, -0.4306]],

        [[ 0.8194, -0.2083, -0.9583,  0.7083]],

        [[-0.1528,  0.3472,  0.0417,  0.8750]],

        [[-0.7917,  0.0972,  0.2083,  0.0417]],

        [[-0.5417, -0.8750, -0.7083,  0.9861]],

        [[ 0.3472,  0.7639, -0.4861,  0.7917]],

        [[-0.6806, -0.5139, -0.0417,  0.6250]],

        [[-0.2917, -0.9028, -0.6250,  0.7361]],

        [[-0.0139,  0.4028, -0.3194,  0.6806]],

        [[ 0.2917,  0.1528,  0.5694, -0.1528]],

        [[-0.1250, -0.7917, -0.2639, -0.0694]],

        [[ 0.9583, -0.0139, -0.8750, -0.0139]],

        [[-0.8750,  0.4583,  0.8472,  0.9028]],

        [[ 0.6528, -0.2639,  0.9028, -0.0417]],

        [[ 0.5694, -0.2361,  0.3750,  0.3472]],

        [[ 0.2361, -0.1806,  0.7083, -0.2361]],

        [[ 0.4861,  0.0139, -0.2917,  0.4306]],

        [[-0.8194,  0.0417,  0.9306,  0.2083]],

        [[-0.0417,  0.0694, -0.5694,  0.8194]],

        [[ 0.7639,  0.7361,  0.3194,  0.1806]],

        [[-0.5139,  0.3750, -0.1806, -0.4861]],

        [[-0.2361,  0.8750,  0.2639,  0.2361]]])
init_state_estim :  tensor([[[-0.0861,  0.8542,  0.1475, -0.1618]],

        [[ 0.9693,  0.2972, -0.1604, -0.1941]],

        [[ 0.3720,  0.8368, -0.8661, -0.9523]],

        [[-0.5733,  0.5886,  0.7143, -0.6327]],

        [[ 0.4401,  0.5220, -0.4691,  0.2709]],

        [[-0.2817,  0.0582, -0.7840, -0.7107]],

        [[-0.0848, -0.2878, -0.7067, -0.4747]],

        [[ 0.2541,  0.4673,  0.7815,  0.4202]],

        [[-0.4514,  0.0716, -0.9691, -0.7651]],

        [[-0.3833,  0.1199, -0.7718, -0.3925]],

        [[ 0.3296, -0.3619,  0.4330, -0.6816]],

        [[ 0.5174, -0.7543, -0.7997, -0.4666]],

        [[-0.7851,  0.3387,  0.4988, -0.2705]],

        [[ 0.7874,  0.3238,  0.6395, -0.1843]],

        [[-0.2233, -0.4717, -0.0984, -0.7253]],

        [[-0.3394,  0.2092, -0.6311,  0.7542]],

        [[-0.2042, -0.3508,  0.7605,  0.4152]],

        [[ 0.0167, -0.6758, -0.3045, -0.1584]],

        [[-0.4820, -0.6459,  0.7935, -0.2311]],

        [[ 0.9423, -0.6506, -0.9549,  0.2400]],

        [[-0.0024, -0.1579, -0.5750, -0.2919]],

        [[-0.9740, -0.6979, -0.1630,  0.1506]],

        [[-0.4931,  0.7429,  0.9371, -0.1920]],

        [[ 0.4165,  0.1993,  0.8915,  0.5464]],

        [[-0.3162,  0.9563, -0.2295,  0.2602]],

        [[-0.5872,  0.6886,  0.6597,  0.5583]],

        [[ 0.1703, -0.8252,  0.4575,  0.2942]],

        [[ 0.6754, -0.8444, -0.5086, -0.2184]],

        [[-0.8328, -0.6884, -0.7799,  0.9715]],

        [[ 0.3900, -0.4863,  0.1252,  0.3729]],

        [[ 0.8662,  0.9061,  0.2914,  0.0542]],

        [[-0.7407,  0.7681,  0.2621, -0.5155]],

        [[-0.6138, -0.9309,  0.1849, -1.0410]],

        [[ 0.5967,  0.3619, -0.8592, -0.8938]],

        [[-0.6616, -0.5720,  0.5419, -0.4120]],

        [[-0.8884, -0.7700, -0.5478,  0.6087]],

        [[-0.9047,  0.5404, -0.1089, -0.1270]],

        [[ 0.6406, -0.1120, -0.4914,  0.5978]],

        [[ 0.1685, -0.2662,  0.6809, -0.7948]],

        [[-0.4088,  0.5551,  0.3561,  0.7798]],

        [[ 0.5107,  1.0191, -0.0591,  0.0273]],

        [[ 0.1327, -0.5145,  0.5200, -0.6212]],

        [[ 0.7167, -0.9079,  0.4811, -0.1110]],

        [[-0.7148, -0.6829,  0.0617, -0.2632]],

        [[-0.9460, -0.4461,  0.5955, -0.8089]],

        [[ 0.0887,  0.3292, -0.4132, -0.5319]],

        [[ 0.1093,  0.9201,  0.8699, -0.9584]],

        [[ 0.2119,  0.2731, -0.3940, -0.8939]],

        [[ 0.8288,  0.8816,  0.0663,  0.6711]],

        [[ 0.8447,  0.6641,  0.0349,  0.2103]],

        [[ 0.7529, -1.0177, -0.2096, -0.3048]],

        [[ 0.8147, -0.1697, -0.9614,  0.6751]],

        [[-0.1499,  0.3323,  0.0521,  0.8204]],

        [[-0.7850,  0.1495,  0.2131,  0.1276]],

        [[-0.5473, -0.9766, -0.6751,  0.7693]],

        [[ 0.3452,  0.7496, -0.4835,  0.8935]],

        [[-0.6735, -0.4908, -0.0748,  0.6173]],

        [[-0.2933, -0.7101, -0.6782,  1.0667]],

        [[-0.0313,  0.5728, -0.3724,  1.0450]],

        [[ 0.2931,  0.1772,  0.5493, -0.0531]],

        [[-0.1492, -0.6936, -0.2985,  0.0961]],

        [[ 0.9548, -0.2136, -0.8923,  0.1343]],

        [[-0.8482,  0.6071,  0.7809,  0.9742]],

        [[ 0.6475, -0.2926,  0.9174, -0.0797]],

        [[ 0.5710, -0.1596,  0.3672,  0.2128]],

        [[ 0.2251, -0.2118,  0.7121, -0.1541]],

        [[ 0.5185, -0.0855, -0.2287,  0.1473]],

        [[-0.8188,  0.0478,  0.9452,  0.1006]],

        [[-0.0470,  0.1507, -0.5891,  0.9822]],

        [[ 0.7745,  0.5727,  0.3884, -0.1549]],

        [[-0.5237,  0.5358, -0.2337, -0.3204]],

        [[-0.2483,  0.9305,  0.2362,  0.5112]]])
n :  4
n_param :  0
reg_coef :  1.0
nu :  1
constrain_u :  [0.5, 1.5]
constrain_x :  []
grid_inf :  -1
grid_sup :  1
controller :  <simulation.controllers.Control_from_dict object at 0x155194d60>
z_config :  {'D': tensor([[-5.1170, -5.1501, -0.6393, -1.1812, -1.8479],
        [ 2.7349, -3.7487, -0.8182, -0.8294,  2.1080],
        [ 0.3598,  0.1438, -0.7842, -5.2801, -0.0140],
        [-0.0272, -0.0064,  5.1830, -0.6535, -0.3714],
        [-0.8910,  0.4529, -0.9746, -0.9187, -5.4204]]), 'F': tensor([[1.],
        [1.],
        [1.],
        [1.],
        [1.]]), 'init_state_estim': tensor([[0., 0., 0., 0., 0.]]), 'Db': tensor([[-5.1170, -5.1501, -0.6393, -1.1812, -1.8479],
        [ 2.7349, -3.7487, -0.8182, -0.8294,  2.1080],
        [ 0.3598,  0.1438, -0.7842, -5.2801, -0.0140],
        [-0.0272, -0.0064,  5.1830, -0.6535, -0.3714],
        [-0.8910,  0.4529, -0.9746, -0.9187, -5.4204]]), 'Fb': tensor([[1.],
        [1.],
        [1.],
        [1.],
        [1.]]), 'Bessel_W0': 6.283185307179586, 'dz': 5, 'scaler_Z': Standard scaler of mean tensor([ 0.0228, -0.0183, -0.0197,  0.0409, -0.0194,  1.0063]) and var tensor([0.0021, 0.0055, 0.0421, 0.0618, 0.0025, 0.0823])
}
init_state_KKL :  <simulation.observer_functions.KKL object at 0x1551cdbe0>
init_state_obs :  tensor([[[-1.1555e-02,  1.9493e-03, -1.3300e-01,  3.2488e-02,  2.1928e-03,
           1.2305e+00]],

        [[ 5.2721e-02,  8.4621e-02,  1.5907e-01,  4.9558e-01,  2.4234e-02,
           6.2188e-01]],

        [[ 8.5832e-02, -3.1516e-02,  1.9690e-01,  3.5509e-01, -6.2202e-02,
           1.3968e+00]],

        [[-2.9202e-02, -4.2653e-02, -3.5728e-01, -1.7533e-01, -1.2227e-02,
           5.1315e-01]],

        [[ 3.8059e-02,  2.3869e-02,  1.4889e-01,  2.5245e-01, -5.8298e-03,
           1.3441e+00]],

        [[ 7.7657e-02, -1.1002e-01,  1.2496e-01,  2.7045e-02, -9.8537e-02,
           6.8910e-01]],

        [[ 8.3226e-02, -8.6596e-02,  1.7359e-01,  7.8008e-02, -8.4942e-02,
           7.4829e-01]],

        [[-4.6701e-02,  8.6646e-02, -2.0001e-01,  7.8462e-02,  7.0599e-02,
           7.3550e-01]],

        [[ 8.7418e-02, -1.4263e-01,  1.4045e-01, -2.1464e-02, -1.2234e-01,
           1.0939e+00]],

        [[ 6.3051e-02, -1.1112e-01,  9.9896e-02, -3.0398e-02, -9.3668e-02,
           7.3897e-01]],

        [[ 4.2608e-02,  9.2592e-03, -7.2031e-02,  1.9859e-01, -9.3902e-03,
           8.3384e-01]],

        [[ 1.1793e-01, -3.9347e-02,  3.4248e-01,  3.1186e-01, -7.0395e-02,
           1.0863e+00]],

        [[-2.4408e-02, -7.6600e-02, -3.1593e-01, -2.7850e-01, -3.3285e-02,
           1.0526e+00]],

        [[ 1.8368e-05,  1.1153e-01, -7.2387e-02,  3.4349e-01,  6.5357e-02,
           5.7107e-01]],

        [[ 5.5776e-02, -7.7484e-02, -1.1829e-02, -1.3134e-02, -6.5305e-02,
           8.2870e-01]],

        [[ 2.1648e-02, -6.8849e-02,  8.3749e-02, -9.9439e-02, -5.1816e-02,
           1.2388e+00]],

        [[-2.5756e-02,  8.1374e-03, -2.2934e-01, -1.1858e-01,  2.1527e-02,
           9.4467e-01]],

        [[ 6.5208e-02, -5.3975e-02,  1.1622e-01,  5.4580e-02, -5.4765e-02,
           1.2220e+00]],

        [[-3.2590e-03, -5.0493e-02, -2.8750e-01, -1.9274e-01, -2.0542e-02,
           1.0442e+00]],

        [[ 1.0498e-01,  2.7276e-02,  4.5768e-01,  4.3951e-01, -2.7330e-02,
           9.0659e-01]],

        [[ 6.8068e-02, -6.1442e-02,  1.4293e-01,  9.3680e-02, -6.4570e-02,
           1.2678e+00]],

        [[ 2.4808e-02, -1.5507e-01, -1.0921e-01, -3.9143e-01, -9.5682e-02,
           9.1862e-01]],

        [[-5.9604e-02, -2.9636e-03, -4.0071e-01, -1.8183e-01,  2.2961e-02,
           6.7547e-01]],

        [[-4.2269e-02,  1.0813e-01, -1.7515e-01,  1.1435e-01,  8.4577e-02,
           5.8496e-01]],

        [[-9.5653e-03, -3.3593e-02, -7.5143e-02, -5.7539e-02, -2.0920e-02,
           1.1808e+00]],

        [[-6.5418e-02, -1.1633e-02, -3.3595e-01, -2.5128e-01,  2.0243e-02,
           1.0212e+00]],

        [[ 2.1682e-02,  1.1913e-02, -4.4170e-02,  3.8577e-02,  5.4992e-03,
           1.1997e+00]],

        [[ 9.7888e-02, -1.3595e-03,  2.8758e-01,  3.2746e-01, -3.8055e-02,
           5.2022e-01]],

        [[ 4.4244e-02, -1.5687e-01,  8.2985e-02, -3.2706e-01, -1.0723e-01,
           1.4627e+00]],

        [[ 3.2884e-02,  2.6395e-02,  6.2533e-02,  1.3946e-01,  6.9635e-03,
           9.3110e-01]],

        [[-3.9446e-03,  1.2698e-01,  5.8408e-03,  4.0560e-01,  7.1918e-02,
           7.9252e-01]],

        [[-1.7898e-02, -7.9203e-02, -2.7308e-01, -2.2237e-01, -4.1075e-02,
           1.0361e+00]],

        [[ 5.8801e-02, -1.3319e-01, -1.2810e-01, -1.9414e-01, -9.4881e-02,
           1.3888e+00]],

        [[ 1.0380e-01, -1.6893e-02,  2.6336e-01,  4.3742e-01, -5.9213e-02,
           1.4787e+00]],

        [[ 7.7712e-03, -8.8023e-02, -2.5758e-01, -2.4554e-01, -4.8430e-02,
           1.4981e+00]],

        [[ 3.9764e-02, -1.5791e-01,  1.2161e-02, -3.5206e-01, -1.0424e-01,
           1.4434e+00]],

        [[-5.3567e-03, -1.1882e-01, -1.8941e-01, -3.0137e-01, -6.9224e-02,
           9.8669e-01]],

        [[ 5.1987e-02,  3.6772e-02,  2.4435e-01,  2.6582e-01,  9.8901e-04,
           9.3400e-01]],

        [[ 2.3851e-02,  6.0955e-03, -1.7543e-01,  1.2355e-01, -2.8849e-03,
           1.2276e+00]],

        [[-4.6326e-02, -6.7507e-03, -2.1327e-01, -1.7903e-01,  1.5141e-02,
           1.3347e+00]],

        [[ 6.5218e-03,  6.4093e-02,  1.6733e-02,  2.9014e-01,  2.9176e-02,
           5.1214e-01]],

        [[ 3.4724e-02, -7.8803e-03, -1.1777e-01,  1.0326e-01, -1.4758e-02,
           1.3807e+00]],

        [[ 5.1868e-02,  5.3994e-02,  3.7368e-02,  2.9212e-01,  1.6722e-02,
           1.4557e+00]],

        [[ 2.7776e-02, -1.1799e-01, -1.2186e-01, -2.6551e-01, -7.5026e-02,
           9.9247e-01]],

        [[ 1.3064e-02, -1.3418e-01, -3.3946e-01, -3.3785e-01, -7.7493e-02,
           1.3112e+00]],

        [[ 5.3206e-02, -3.6274e-02,  7.2868e-02,  1.4999e-01, -4.6016e-02,
           9.7573e-01]],

        [[-3.1070e-02,  4.3526e-02, -3.0221e-01,  9.8445e-02,  3.5644e-02,
           6.7625e-01]],

        [[ 6.8302e-02, -3.4014e-02,  8.4226e-02,  2.2286e-01, -5.0842e-02,
           1.3603e+00]],

        [[-6.9537e-03,  1.2967e-01,  8.3758e-02,  3.5612e-01,  7.6196e-02,
           9.3172e-01]],

        [[ 1.5926e-02,  1.0465e-01,  8.5005e-02,  3.9594e-01,  5.1381e-02,
           1.2583e+00]],

        [[ 9.2901e-02,  1.4531e-02,  2.2828e-01,  3.4431e-01, -2.5176e-02,
           9.3252e-01]],

        [[ 7.6924e-02,  3.4402e-02,  4.1297e-01,  3.6572e-01, -1.3417e-02,
           8.0552e-01]],

        [[-1.6101e-02, -6.9048e-04, -6.8010e-02, -6.8266e-02,  6.5908e-03,
           1.0942e+00]],

        [[-1.5622e-02, -8.8222e-02, -2.2364e-01, -3.0033e-01, -4.3546e-02,
           8.0410e-01]],

        [[ 5.7822e-02, -1.2573e-01,  1.4153e-01, -2.2384e-01, -9.2069e-02,
           1.4668e+00]],

        [[ 1.0698e-02,  3.7420e-02,  1.4008e-01,  1.7895e-01,  1.2992e-02,
           9.6034e-01]],

        [[ 6.8722e-03, -9.6070e-02, -8.4635e-02, -2.9822e-01, -5.4142e-02,
           1.1184e+00]],

        [[ 4.5722e-02, -8.3311e-02,  1.8065e-01, -1.4557e-01, -6.3096e-02,
           5.5934e-01]],

        [[-3.7432e-03, -3.2704e-04,  5.5906e-02, -7.4831e-04, -1.3334e-03,
           5.4494e-01]],

        [[-5.9654e-03,  5.0585e-02, -1.2650e-01,  1.3646e-01,  3.3094e-02,
           8.1502e-01]],

        [[ 5.3492e-02, -6.5207e-02,  8.9319e-02, -3.1747e-02, -5.5682e-02,
           6.9369e-01]],

        [[ 9.3149e-02,  4.0712e-02,  3.9397e-01,  4.8436e-01, -1.7914e-02,
           1.0454e+00]],

        [[-8.5369e-02, -3.1582e-02, -4.1646e-01, -4.1347e-01,  1.9138e-02,
           1.0209e+00]],

        [[-7.4337e-04,  9.8001e-02, -1.2851e-01,  2.4814e-01,  6.2349e-02,
           9.4058e-01]],

        [[ 1.8131e-02,  6.5863e-02,  2.9680e-03,  2.2607e-01,  3.4025e-02,
           1.1672e+00]],

        [[-7.0175e-04,  3.8681e-02, -1.5991e-01,  9.9909e-02,  2.6451e-02,
           8.1273e-01]],

        [[ 4.8695e-02,  2.5668e-02,  1.3925e-01,  2.4946e-01, -4.8257e-03,
           1.3959e+00]],

        [[-4.7998e-02, -5.4621e-02, -4.2479e-01, -3.4716e-01, -6.9464e-03,
           1.2306e+00]],

        [[ 2.2634e-02, -2.8846e-02,  1.4052e-01, -8.8518e-03, -2.7439e-02,
           8.7867e-01]],

        [[ 6.1375e-03,  1.0267e-01, -2.5360e-02,  3.6283e-01,  5.5033e-02,
           1.3948e+00]],

        [[ 1.3273e-02, -8.2325e-02, -9.3198e-02, -1.2425e-01, -5.6228e-02,
           6.5481e-01]],

        [[-4.1572e-02,  9.2975e-03, -1.7941e-01, -7.2992e-02,  1.9065e-02,
           5.4171e-01]]])
init_state_estim_before :  tensor([[[-0.1178,  0.0427, -0.0071, -0.1200]],

        [[-0.1383,  0.0289,  0.0132, -0.1164]],

        [[-0.1226,  0.0338,  0.0062, -0.1215]],

        [[-0.1120,  0.0497, -0.0136, -0.1185]],

        [[-0.1234,  0.0360,  0.0008, -0.1223]],

        [[-0.1058,  0.0435, -0.0089, -0.1274]],

        [[-0.1083,  0.0423, -0.0069, -0.1274]],

        [[-0.1260,  0.0413, -0.0047, -0.1169]],

        [[-0.1017,  0.0446, -0.0114, -0.1290]],

        [[-0.1041,  0.0444, -0.0119, -0.1281]],

        [[-0.1239,  0.0405,  0.0019, -0.1174]],

        [[-0.1177,  0.0359,  0.0033, -0.1262]],

        [[-0.1058,  0.0515, -0.0191, -0.1221]],

        [[-0.1371,  0.0343,  0.0077, -0.1138]],

        [[-0.1091,  0.0457, -0.0090, -0.1243]],

        [[-0.1046,  0.0444, -0.0165, -0.1294]],

        [[-0.1142,  0.0478, -0.0130, -0.1209]],

        [[-0.1106,  0.0432, -0.0075, -0.1262]],

        [[-0.1098,  0.0510, -0.0146, -0.1207]],

        [[-0.1268,  0.0304,  0.0078, -0.1258]],

        [[-0.1111,  0.0416, -0.0061, -0.1261]],

        [[-0.0940,  0.0528, -0.0269, -0.1306]],

        [[-0.1145,  0.0491, -0.0142, -0.1176]],

        [[-0.1285,  0.0406, -0.0031, -0.1166]],

        [[-0.1111,  0.0440, -0.0126, -0.1240]],

        [[-0.1100,  0.0494, -0.0190, -0.1214]],

        [[-0.1171,  0.0442, -0.0068, -0.1220]],

        [[-0.1222,  0.0355,  0.0045, -0.1241]],

        [[-0.0918,  0.0496, -0.0271, -0.1349]],

        [[-0.1203,  0.0407, -0.0033, -0.1225]],

        [[-0.1399,  0.0310,  0.0094, -0.1143]],

        [[-0.1067,  0.0498, -0.0171, -0.1221]],

        [[-0.1022,  0.0514, -0.0155, -0.1249]],

        [[-0.1260,  0.0315,  0.0099, -0.1213]],

        [[-0.1054,  0.0520, -0.0173, -0.1227]],

        [[-0.0925,  0.0510, -0.0270, -0.1333]],

        [[-0.1002,  0.0505, -0.0221, -0.1264]],

        [[-0.1234,  0.0357,  0.0006, -0.1243]],

        [[-0.1226,  0.0429, -0.0006, -0.1163]],

        [[-0.1106,  0.0472, -0.0172, -0.1231]],

        [[-0.1300,  0.0348,  0.0037, -0.1178]],

        [[-0.1198,  0.0434, -0.0021, -0.1184]],

        [[-0.1289,  0.0376,  0.0053, -0.1180]],

        [[-0.1002,  0.0512, -0.0203, -0.1272]],

        [[-0.1023,  0.0548, -0.0199, -0.1222]],

        [[-0.1163,  0.0402, -0.0027, -0.1229]],

        [[-0.1261,  0.0421, -0.0017, -0.1136]],

        [[-0.1191,  0.0387,  0.0012, -0.1214]],

        [[-0.1368,  0.0320,  0.0058, -0.1175]],

        [[-0.1366,  0.0315,  0.0084, -0.1167]],

        [[-0.1250,  0.0356,  0.0061, -0.1220]],

        [[-0.1251,  0.0318,  0.0037, -0.1264]],

        [[-0.1125,  0.0445, -0.0133, -0.1243]],

        [[-0.1025,  0.0510, -0.0217, -0.1254]],

        [[-0.0958,  0.0482, -0.0224, -0.1339]],

        [[-0.1215,  0.0369, -0.0037, -0.1239]],

        [[-0.0993,  0.0504, -0.0235, -0.1294]],

        [[-0.1003,  0.0457, -0.0197, -0.1332]],

        [[-0.1130,  0.0417, -0.0119, -0.1262]],

        [[-0.1249,  0.0407, -0.0017, -0.1175]],

        [[-0.1072,  0.0451, -0.0118, -0.1276]],

        [[-0.1309,  0.0288,  0.0105, -0.1230]],

        [[-0.1050,  0.0526, -0.0259, -0.1231]],

        [[-0.1329,  0.0382,  0.0041, -0.1145]],

        [[-0.1276,  0.0382,  0.0015, -0.1187]],

        [[-0.1233,  0.0425, -0.0027, -0.1174]],

        [[-0.1235,  0.0371,  0.0013, -0.1220]],

        [[-0.1069,  0.0536, -0.0210, -0.1207]],

        [[-0.1095,  0.0421, -0.0129, -0.1287]],

        [[-0.1366,  0.0333,  0.0081, -0.1146]],

        [[-0.1062,  0.0468, -0.0147, -0.1249]],

        [[-0.1149,  0.0445, -0.0125, -0.1214]]], grad_fn=<CloneBackward>)
init_state_model :  Recog_ignore(
  (model): MLP2(
    (hidden1): Linear(in_features=5, out_features=50, bias=True)
    (act1): SiLU()
    (hidden2): Linear(in_features=50, out_features=50, bias=True)
    (act2): SiLU()
    (hidden3): Linear(in_features=50, out_features=50, bias=True)
    (act3): SiLU()
    (hidden4): Linear(in_features=50, out_features=4, bias=True)
  )
)
KKL_traj :  tensor([[[0.],
         [0.],
         [0.],
         ...,
         [0.],
         [0.],
         [0.]],

        [[0.],
         [0.],
         [0.],
         ...,
         [0.],
         [0.],
         [0.]],

        [[0.],
         [0.],
         [0.],
         ...,
         [0.],
         [0.],
         [0.]],

        ...,

        [[0.],
         [0.],
         [0.],
         ...,
         [0.],
         [0.],
         [0.]],

        [[0.],
         [0.],
         [0.],
         ...,
         [0.],
         [0.],
         [0.]],

        [[0.],
         [0.],
         [0.],
         ...,
         [0.],
         [0.],
         [0.]]])
Y_mean :  tensor([-0.0267])
Y_var :  tensor([0.2486])
scalerX_method :  meanY_obs
X_mean :  tensor([-0.0267, -0.0267, -0.0267, -0.0267])
X_var :  tensor([0.2486, 0.2486, 0.2486, 0.2486])
U_mean :  tensor([0.0835])
U_var :  tensor([0.5297])
submodel :  Submodel()
init_state_obs_mean :  tensor([ 0.0228, -0.0183, -0.0197,  0.0409, -0.0194,  1.0063])
init_state_obs_var :  tensor([0.0021, 0.0055, 0.0421, 0.0618, 0.0025, 0.0823])
nb_difftraj_train :  50
nb_difftraj_val :  22
l2_error :  tensor([1.7938e-05, 1.2362e-03, 1.1175e-05, 7.6975e-04])
grid_RMSE :  tensor(0.0007)
grid_SRMSE :  tensor(0.0019)
rollout_RMSE :  tensor(0.2092)
rollout_SRMSE :  tensor(0.1303)
rollout_RMSE_init :  tensor(0.2430)
rollout_SRMSE_init :  tensor(3.3802)
rollout_RMSE_output :  tensor(0.0904)
rollout_SRMSE_output :  tensor(0.3684)
Initial estimated k/m = 10.999522305119857
Final estimated k/m = 9.983951642832102
True k/m = 10.0






Box plots from 3 methods and 30 experiments overall
List of experiments used:
../Figures/Continuous/Benchmark_recognition/Earthquake_building_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed2/KKL_u0T_back/0.8621086284906975_autograd_100samples_noise0.0001_NODE_difftraj50_Adam0.05_KKL_u0T_back40
../Figures/Continuous/Benchmark_recognition/Earthquake_building_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed2/KKL_u0T_back/0.1334633602751334_autograd_100samples_noise0.0001_NODE_difftraj50_Adam0.05_KKL_u0T_back40
../Figures/Continuous/Benchmark_recognition/Earthquake_building_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed2/KKL_u0T_back/0.6784129668281402_autograd_100samples_noise0.0001_NODE_difftraj50_Adam0.05_KKL_u0T_back40
../Figures/Continuous/Benchmark_recognition/Earthquake_building_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed2/KKL_u0T_back/0.4707575382437882_autograd_100samples_noise0.0001_NODE_difftraj50_Adam0.05_KKL_u0T_back40
../Figures/Continuous/Benchmark_recognition/Earthquake_building_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed2/KKL_u0T_back/0.012290758560599913_autograd_100samples_noise0.0001_NODE_difftraj50_Adam0.05_KKL_u0T_back40
../Figures/Continuous/Benchmark_recognition/Earthquake_building_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed2/KKL_u0T_back/0.987332220978644_autograd_100samples_noise0.0001_NODE_difftraj50_Adam0.05_KKL_u0T_back40
../Figures/Continuous/Benchmark_recognition/Earthquake_building_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed2/KKL_u0T_back/0.7201599990034128_autograd_100samples_noise0.0001_NODE_difftraj50_Adam0.05_KKL_u0T_back40
../Figures/Continuous/Benchmark_recognition/Earthquake_building_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed2/KKL_u0T_back/0.5272841263640321_autograd_100samples_noise0.0001_NODE_difftraj50_Adam0.05_KKL_u0T_back40
../Figures/Continuous/Benchmark_recognition/Earthquake_building_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed2/KKL_u0T_back/0.6169688359126353_autograd_100samples_noise0.0001_NODE_difftraj50_Adam0.05_KKL_u0T_back40
../Figures/Continuous/Benchmark_recognition/Earthquake_building_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed2/KKL_u0T_back/0.17053704828715543_autograd_100samples_noise0.0001_NODE_difftraj50_Adam0.05_KKL_u0T_back40
../Figures/Continuous/Benchmark_recognition/Earthquake_building_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed2/KKL_u0T/0.262681221129062_autograd_100samples_noise0.0001_NODE_difftraj50_Adam0.05_KKL_u0T40
../Figures/Continuous/Benchmark_recognition/Earthquake_building_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed2/KKL_u0T/0.5931920924385007_autograd_100samples_noise0.0001_NODE_difftraj50_Adam0.05_KKL_u0T40
../Figures/Continuous/Benchmark_recognition/Earthquake_building_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed2/KKL_u0T/0.8799388549793067_autograd_100samples_noise0.0001_NODE_difftraj50_Adam0.05_KKL_u0T40
../Figures/Continuous/Benchmark_recognition/Earthquake_building_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed2/KKL_u0T/0.6672416230779212_autograd_100samples_noise0.0001_NODE_difftraj50_Adam0.05_KKL_u0T40
../Figures/Continuous/Benchmark_recognition/Earthquake_building_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed2/KKL_u0T/0.3339457433348084_autograd_100samples_noise0.0001_NODE_difftraj50_Adam0.05_KKL_u0T40
../Figures/Continuous/Benchmark_recognition/Earthquake_building_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed2/KKL_u0T/0.0439539515114834_autograd_100samples_noise0.0001_NODE_difftraj50_Adam0.05_KKL_u0T40
../Figures/Continuous/Benchmark_recognition/Earthquake_building_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed2/KKL_u0T/0.15120095278354462_autograd_100samples_noise0.0001_NODE_difftraj50_Adam0.05_KKL_u0T40
../Figures/Continuous/Benchmark_recognition/Earthquake_building_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed2/KKL_u0T/0.43248371283038956_autograd_100samples_noise0.0001_NODE_difftraj50_Adam0.05_KKL_u0T40
../Figures/Continuous/Benchmark_recognition/Earthquake_building_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed2/KKL_u0T/0.26811466612983215_autograd_100samples_noise0.0001_NODE_difftraj50_Adam0.05_KKL_u0T40
../Figures/Continuous/Benchmark_recognition/Earthquake_building_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed2/KKL_u0T/0.7087088340775761_autograd_100samples_noise0.0001_NODE_difftraj50_Adam0.05_KKL_u0T40
../Figures/Continuous/Benchmark_recognition/Earthquake_building_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed2/y0T_u0T/0.26483899471153494_autograd_100samples_noise0.0001_NODE_difftraj50_Adam0.05_y0T_u0T40
../Figures/Continuous/Benchmark_recognition/Earthquake_building_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed2/y0T_u0T/0.19310978521762456_autograd_100samples_noise0.0001_NODE_difftraj50_Adam0.05_y0T_u0T40
../Figures/Continuous/Benchmark_recognition/Earthquake_building_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed2/y0T_u0T/0.4890378318095121_autograd_100samples_noise0.0001_NODE_difftraj50_Adam0.05_y0T_u0T40
../Figures/Continuous/Benchmark_recognition/Earthquake_building_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed2/y0T_u0T/0.4285575592096733_autograd_100samples_noise0.0001_NODE_difftraj50_Adam0.05_y0T_u0T40
../Figures/Continuous/Benchmark_recognition/Earthquake_building_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed2/y0T_u0T/0.48691081638335365_autograd_100samples_noise0.0001_NODE_difftraj50_Adam0.05_y0T_u0T40
../Figures/Continuous/Benchmark_recognition/Earthquake_building_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed2/y0T_u0T/0.43621169287673844_autograd_100samples_noise0.0001_NODE_difftraj50_Adam0.05_y0T_u0T40
../Figures/Continuous/Benchmark_recognition/Earthquake_building_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed2/y0T_u0T/0.4094131238442116_autograd_100samples_noise0.0001_NODE_difftraj50_Adam0.05_y0T_u0T40
../Figures/Continuous/Benchmark_recognition/Earthquake_building_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed2/y0T_u0T/0.6316755936956665_autograd_100samples_noise0.0001_NODE_difftraj50_Adam0.05_y0T_u0T40
../Figures/Continuous/Benchmark_recognition/Earthquake_building_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed2/y0T_u0T/0.33769931377260143_autograd_100samples_noise0.0001_NODE_difftraj50_Adam0.05_y0T_u0T40
../Figures/Continuous/Benchmark_recognition/Earthquake_building_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed2/y0T_u0T/0.4570965977249044_autograd_100samples_noise0.0001_NODE_difftraj50_Adam0.05_y0T_u0T40


==> Figures/Benchmark_recognition/FitzHugh_Nagumo_ODE_paramid/Box_plots/Specifications.txt <==
benchmark_recognition_models/FitzHugh_Nagumo_ODE_difftraj_paramid.py
system :  Continuous/Benchmark_recognition/FitzHugh_Nagumo_ODE_paramid/MLP2_noisy_inputs
sensitivity :  autograd
intloss :  None
order :  1
nb_samples :  100
nb_difftraj :  72
t0_span :  0
tf_span :  3
t0 :  0
tf :  3
init_state_obs_method :  KKL_u0T_back
setD_method :  id
init_state_obs_T :  40
init_state_obs_Tu :  1
NODE_file :  ../Figures/Continuous/Benchmark_recognition/FitzHugh_Nagumo_ODE_paramid/MLP2_noisy_inputs/Test2_100samples_noise0.001_MLP1_Adam0.05/Learn_NODE.pkl
true_meas_noise_var :  0.0005
process_noise_var :  0
simu_solver :  dopri5
optim_solver_options :  {'method': 'dopri5'}
trainer_options :  {'max_epochs': 2500, 'gpus': 0, 'progress_bar_refresh_rate': 1}
optim_method :  <class 'torch.optim.adam.Adam'>
optim_lr :  0.05
optim_minibatch_size :  100
optim_shuffle :  False
optim_scheduler :  <class 'torch.optim.lr_scheduler.ReduceLROnPlateau'>
optim_scheduler_options :  {'mode': 'min', 'factor': 0.8, 'patience': 50, 'threshold': 0.1, 'verbose': True}
optim_stopper :  <pytorch_lightning.callbacks.early_stopping.EarlyStopping object at 0x14a20bd30>
nb_rollouts :  100
rollout_length :  100
rollout_controller :  {'constant_controller': 100}
rollout_controller_args :  {'controller_args': [{'control_value': tensor([8.9221])}, {'control_value': tensor([5.4330])}, {'control_value': tensor([0.3749])}, {'control_value': tensor([4.1526])}, {'control_value': tensor([1.9371])}, {'control_value': tensor([1.0168])}, {'control_value': tensor([1.3566])}, {'control_value': tensor([7.7617])}, {'control_value': tensor([6.3357])}, {'control_value': tensor([2.9505])}, {'control_value': tensor([3.1006])}, {'control_value': tensor([6.9175])}, {'control_value': tensor([8.0951])}, {'control_value': tensor([1.4154])}, {'control_value': tensor([0.0522])}, {'control_value': tensor([9.1192])}, {'control_value': tensor([8.4160])}, {'control_value': tensor([7.4536])}, {'control_value': tensor([1.0024])}, {'control_value': tensor([1.7156])}, {'control_value': tensor([6.8446])}, {'control_value': tensor([2.6410])}, {'control_value': tensor([3.1865])}, {'control_value': tensor([4.4782])}, {'control_value': tensor([2.5348])}, {'control_value': tensor([3.0040])}, {'control_value': tensor([2.2979])}, {'control_value': tensor([7.0955])}, {'control_value': tensor([5.5358])}, {'control_value': tensor([1.1678])}, {'control_value': tensor([9.3710])}, {'control_value': tensor([3.9250])}, {'control_value': tensor([1.8827])}, {'control_value': tensor([5.3513])}, {'control_value': tensor([7.0413])}, {'control_value': tensor([5.8844])}, {'control_value': tensor([3.8275])}, {'control_value': tensor([4.1895])}, {'control_value': tensor([6.8058])}, {'control_value': tensor([6.5949])}, {'control_value': tensor([9.0785])}, {'control_value': tensor([8.8467])}, {'control_value': tensor([9.8746])}, {'control_value': tensor([9.0827])}, {'control_value': tensor([2.9340])}, {'control_value': tensor([5.5643])}, {'control_value': tensor([0.6512])}, {'control_value': tensor([9.8877])}, {'control_value': tensor([3.7730])}, {'control_value': tensor([8.2817])}, {'control_value': tensor([6.8254])}, {'control_value': tensor([6.3189])}, {'control_value': tensor([3.9632])}, {'control_value': tensor([8.6591])}, {'control_value': tensor([1.3210])}, {'control_value': tensor([7.4236])}, {'control_value': tensor([4.6077])}, {'control_value': tensor([0.8054])}, {'control_value': tensor([1.6983])}, {'control_value': tensor([5.5036])}, {'control_value': tensor([3.2427])}, {'control_value': tensor([2.1382])}, {'control_value': tensor([1.6056])}, {'control_value': tensor([5.4966])}, {'control_value': tensor([2.5488])}, {'control_value': tensor([9.6634])}, {'control_value': tensor([3.4152])}, {'control_value': tensor([3.4585])}, {'control_value': tensor([4.9023])}, {'control_value': tensor([5.6138])}, {'control_value': tensor([7.7763])}, {'control_value': tensor([6.5523])}, {'control_value': tensor([7.8139])}, {'control_value': tensor([4.3469])}, {'control_value': tensor([9.9204])}, {'control_value': tensor([1.7232])}, {'control_value': tensor([6.5736])}, {'control_value': tensor([9.0674])}, {'control_value': tensor([6.1327])}, {'control_value': tensor([7.8064])}, {'control_value': tensor([6.9957])}, {'control_value': tensor([1.3978])}, {'control_value': tensor([1.9158])}, {'control_value': tensor([6.4612])}, {'control_value': tensor([6.3970])}, {'control_value': tensor([8.6900])}, {'control_value': tensor([0.8293])}, {'control_value': tensor([3.3075])}, {'control_value': tensor([4.4098])}, {'control_value': tensor([6.4570])}, {'control_value': tensor([1.3096])}, {'control_value': tensor([7.8901])}, {'control_value': tensor([3.3884])}, {'control_value': tensor([7.8009])}, {'control_value': tensor([2.5232])}, {'control_value': tensor([4.4531])}, {'control_value': tensor([9.0120])}, {'control_value': tensor([4.7102])}, {'control_value': tensor([2.5759])}, {'control_value': tensor([1.3164])}]}
max_rollout_value :  10.0
verbose :  False
monitor_experiment :  True
prior_mean :  None
prior_mean_deriv :  None
continuous_model :  False
plot_output :  True
dt :  0.030303030303030304
t_eval :  tensor([0.0000, 0.0303, 0.0606, 0.0909, 0.1212, 0.1515, 0.1818, 0.2121, 0.2424,
        0.2727, 0.3030, 0.3333, 0.3636, 0.3939, 0.4242, 0.4545, 0.4848, 0.5152,
        0.5455, 0.5758, 0.6061, 0.6364, 0.6667, 0.6970, 0.7273, 0.7576, 0.7879,
        0.8182, 0.8485, 0.8788, 0.9091, 0.9394, 0.9697, 1.0000, 1.0303, 1.0606,
        1.0909, 1.1212, 1.1515, 1.1818, 1.2121, 1.2424, 1.2727, 1.3030, 1.3333,
        1.3636, 1.3939, 1.4242, 1.4545, 1.4848, 1.5152, 1.5455, 1.5758, 1.6061,
        1.6364, 1.6667, 1.6970, 1.7273, 1.7576, 1.7879, 1.8182, 1.8485, 1.8788,
        1.9091, 1.9394, 1.9697, 2.0000, 2.0303, 2.0606, 2.0909, 2.1212, 2.1515,
        2.1818, 2.2121, 2.2424, 2.2727, 2.3030, 2.3333, 2.3636, 2.3939, 2.4242,
        2.4545, 2.4848, 2.5152, 2.5455, 2.5758, 2.6061, 2.6364, 2.6667, 2.6970,
        2.7273, 2.7576, 2.7879, 2.8182, 2.8485, 2.8788, 2.9091, 2.9394, 2.9697,
        3.0000])
cuda_device :  cpu
nb_loops :  1
sliding_window_size :  None
multioutput_GP :  False
sparse :  None
memory_saving :  False
restart_on_loop :  False
meas_noise_var :  0.1
batch_adaptive_gain :  None
nb_plotting_pts :  500
no_control :  False
full_rollouts :  False
discrete :  False
eps :  0.1
gamma :  1.5
beta :  0.8
estimated_eps :  tensor(0.1361)
estimated_gamma :  tensor(1.8400)
estimated_beta :  tensor(0.6003)
dt_before_subsampling :  0.1
dynamics_function :  <class 'simulation.dynamics_functions.FitzHugh_Nagumo_ODE'>
controller_dict :  {'constant_controller': 72}
controller_args :  [{'control_value': tensor([5.0266])}, {'control_value': tensor([6.3335])}, {'control_value': tensor([0.1868])}, {'control_value': tensor([0.8949])}, {'control_value': tensor([3.5674])}, {'control_value': tensor([7.6007])}, {'control_value': tensor([8.1818])}, {'control_value': tensor([1.7802])}, {'control_value': tensor([6.8335])}, {'control_value': tensor([4.5157])}, {'control_value': tensor([9.8230])}, {'control_value': tensor([0.9317])}, {'control_value': tensor([1.9860])}, {'control_value': tensor([5.6068])}, {'control_value': tensor([2.3197])}, {'control_value': tensor([0.1807])}, {'control_value': tensor([9.8574])}, {'control_value': tensor([3.4864])}, {'control_value': tensor([9.0152])}, {'control_value': tensor([8.9184])}, {'control_value': tensor([8.2329])}, {'control_value': tensor([9.4236])}, {'control_value': tensor([4.9838])}, {'control_value': tensor([5.6834])}, {'control_value': tensor([5.5481])}, {'control_value': tensor([3.1122])}, {'control_value': tensor([7.5421])}, {'control_value': tensor([7.3036])}, {'control_value': tensor([2.3130])}, {'control_value': tensor([4.5475])}, {'control_value': tensor([0.5527])}, {'control_value': tensor([3.8183])}, {'control_value': tensor([8.6580])}, {'control_value': tensor([2.1326])}, {'control_value': tensor([8.5566])}, {'control_value': tensor([2.6821])}, {'control_value': tensor([0.9605])}, {'control_value': tensor([8.2125])}, {'control_value': tensor([1.0448])}, {'control_value': tensor([8.2439])}, {'control_value': tensor([1.1563])}, {'control_value': tensor([7.5405])}, {'control_value': tensor([3.6721])}, {'control_value': tensor([1.6047])}, {'control_value': tensor([8.3276])}, {'control_value': tensor([9.3932])}, {'control_value': tensor([6.0998])}, {'control_value': tensor([5.0362])}, {'control_value': tensor([2.6241])}, {'control_value': tensor([8.6468])}, {'control_value': tensor([3.6446])}, {'control_value': tensor([6.7412])}, {'control_value': tensor([7.8075])}, {'control_value': tensor([2.5145])}, {'control_value': tensor([5.9335])}, {'control_value': tensor([3.4156])}, {'control_value': tensor([3.5185])}, {'control_value': tensor([0.4944])}, {'control_value': tensor([5.9450])}, {'control_value': tensor([7.6347])}, {'control_value': tensor([4.1807])}, {'control_value': tensor([4.3535])}, {'control_value': tensor([8.3972])}, {'control_value': tensor([6.3296])}, {'control_value': tensor([5.5672])}, {'control_value': tensor([2.9966])}, {'control_value': tensor([0.9905])}, {'control_value': tensor([3.1728])}, {'control_value': tensor([1.6312])}, {'control_value': tensor([4.0259])}, {'control_value': tensor([9.7566])}, {'control_value': tensor([4.5281])}]
observe_data :  <function dim1_observe_data at 0x149cf5af0>
observe_data_x :  <function dim1_observe_data at 0x149cf5af0>
prior_kwargs :  {'dt': 0.030303030303030304, 'dt_before_subsampling': 0.030303030303030304}
dynamics :  <simulation.dynamics_functions.FitzHugh_Nagumo_ODE object at 0x14a20beb0>
dynamics_x :  <simulation.dynamics_functions.FitzHugh_Nagumo_ODE object at 0x14a20beb0>
true_dynamics :  <simulation.dynamics_functions.FitzHugh_Nagumo_ODE object at 0x14a20beb0>
init_control :  tensor([[[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]],

        [[0.]]])
xlimits :  [[0. 1.]
 [0. 1.]]
init_state_x :  tensor([[[0.8542, 0.1736]],

        [[0.4514, 0.7292]],

        [[0.3264, 0.1181]],

        [[0.3681, 0.9653]],

        [[0.8819, 0.5903]],

        [[0.0069, 0.6736]],

        [[0.3542, 0.8681]],

        [[0.3819, 0.9236]],

        [[0.5208, 0.6875]],

        [[0.7153, 0.4792]],

        [[0.4375, 0.3819]],

        [[0.2292, 0.4514]],

        [[0.6042, 0.3681]],

        [[0.7014, 0.7153]],

        [[0.5486, 0.4931]],

        [[0.2153, 0.3403]],

        [[0.2708, 0.8403]],

        [[0.9931, 0.7847]],

        [[0.9653, 0.8264]],

        [[0.1458, 0.2153]],

        [[0.0764, 0.6597]],

        [[0.1319, 0.2431]],

        [[0.2569, 0.6042]],

        [[0.8403, 0.6458]],

        [[0.7431, 0.5347]],

        [[0.5903, 0.4653]],

        [[0.4236, 0.1458]],

        [[0.6181, 0.8125]],

        [[0.3125, 0.5625]],

        [[0.4653, 0.9097]],

        [[0.3958, 0.3958]],

        [[0.9792, 0.0903]],

        [[0.5347, 0.0764]],

        [[0.0903, 0.6181]],

        [[0.0625, 0.7986]],

        [[0.1875, 0.4097]],

        [[0.7708, 0.7708]],

        [[0.1042, 0.0347]],

        [[0.1736, 0.6319]],

        [[0.6597, 0.7569]],

        [[0.5625, 0.9931]],

        [[0.9236, 0.2847]],

        [[0.7986, 0.5069]],

        [[0.5069, 0.3125]],

        [[0.8264, 0.2708]],

        [[0.0486, 0.5764]],

        [[0.6736, 0.2569]],

        [[0.2431, 0.8542]],

        [[0.4097, 0.9375]],

        [[0.1597, 0.5486]],

        [[0.2986, 0.8819]],

        [[0.7569, 0.7431]],

        [[0.0347, 0.2292]],

        [[0.8958, 0.1597]],

        [[0.9514, 0.7014]],

        [[0.0208, 0.1042]],

        [[0.7292, 0.1875]],

        [[0.7847, 0.3264]],

        [[0.5764, 0.2986]],

        [[0.8681, 0.9514]],

        [[0.6458, 0.0625]],

        [[0.2847, 0.0486]],

        [[0.4931, 0.2014]],

        [[0.9097, 0.4375]],

        [[0.1181, 0.4236]],

        [[0.6319, 0.3542]],

        [[0.2014, 0.0208]],

        [[0.3403, 0.5208]],

        [[0.9375, 0.9792]],

        [[0.8125, 0.8958]],

        [[0.6875, 0.0069]],

        [[0.4792, 0.1319]]])
init_state :  tensor([[[0.8542, 0.1736]],

        [[0.4514, 0.7292]],

        [[0.3264, 0.1181]],

        [[0.3681, 0.9653]],

        [[0.8819, 0.5903]],

        [[0.0069, 0.6736]],

        [[0.3542, 0.8681]],

        [[0.3819, 0.9236]],

        [[0.5208, 0.6875]],

        [[0.7153, 0.4792]],

        [[0.4375, 0.3819]],

        [[0.2292, 0.4514]],

        [[0.6042, 0.3681]],

        [[0.7014, 0.7153]],

        [[0.5486, 0.4931]],

        [[0.2153, 0.3403]],

        [[0.2708, 0.8403]],

        [[0.9931, 0.7847]],

        [[0.9653, 0.8264]],

        [[0.1458, 0.2153]],

        [[0.0764, 0.6597]],

        [[0.1319, 0.2431]],

        [[0.2569, 0.6042]],

        [[0.8403, 0.6458]],

        [[0.7431, 0.5347]],

        [[0.5903, 0.4653]],

        [[0.4236, 0.1458]],

        [[0.6181, 0.8125]],

        [[0.3125, 0.5625]],

        [[0.4653, 0.9097]],

        [[0.3958, 0.3958]],

        [[0.9792, 0.0903]],

        [[0.5347, 0.0764]],

        [[0.0903, 0.6181]],

        [[0.0625, 0.7986]],

        [[0.1875, 0.4097]],

        [[0.7708, 0.7708]],

        [[0.1042, 0.0347]],

        [[0.1736, 0.6319]],

        [[0.6597, 0.7569]],

        [[0.5625, 0.9931]],

        [[0.9236, 0.2847]],

        [[0.7986, 0.5069]],

        [[0.5069, 0.3125]],

        [[0.8264, 0.2708]],

        [[0.0486, 0.5764]],

        [[0.6736, 0.2569]],

        [[0.2431, 0.8542]],

        [[0.4097, 0.9375]],

        [[0.1597, 0.5486]],

        [[0.2986, 0.8819]],

        [[0.7569, 0.7431]],

        [[0.0347, 0.2292]],

        [[0.8958, 0.1597]],

        [[0.9514, 0.7014]],

        [[0.0208, 0.1042]],

        [[0.7292, 0.1875]],

        [[0.7847, 0.3264]],

        [[0.5764, 0.2986]],

        [[0.8681, 0.9514]],

        [[0.6458, 0.0625]],

        [[0.2847, 0.0486]],

        [[0.4931, 0.2014]],

        [[0.9097, 0.4375]],

        [[0.1181, 0.4236]],

        [[0.6319, 0.3542]],

        [[0.2014, 0.0208]],

        [[0.3403, 0.5208]],

        [[0.9375, 0.9792]],

        [[0.8125, 0.8958]],

        [[0.6875, 0.0069]],

        [[0.4792, 0.1319]]])
init_state_estim :  tensor([[[ 0.8243,  0.2162]],

        [[ 0.5314,  0.8700]],

        [[ 0.3235,  0.0511]],

        [[ 0.1664,  0.8301]],

        [[ 0.8917,  0.7064]],

        [[ 0.0612,  0.8852]],

        [[ 0.4088,  1.0613]],

        [[ 0.2413,  0.9477]],

        [[ 0.5931,  0.8442]],

        [[ 0.7861,  0.5802]],

        [[ 0.5171,  0.6424]],

        [[ 0.3269,  0.7162]],

        [[ 0.6569,  0.4068]],

        [[ 0.7768,  0.8632]],

        [[ 0.6601,  0.5825]],

        [[ 0.3250,  0.5735]],

        [[ 0.3785,  1.1171]],

        [[ 0.8539,  0.9301]],

        [[ 0.8639,  1.0952]],

        [[ 0.2602,  0.4269]],

        [[ 0.1212,  0.8663]],

        [[ 0.2157,  0.4018]],

        [[ 0.2379,  0.6744]],

        [[ 0.8547,  0.7847]],

        [[ 0.7982,  0.6564]],

        [[ 0.6668,  0.5326]],

        [[ 0.5393,  0.2888]],

        [[ 0.6944,  0.9809]],

        [[ 0.4851,  0.8646]],

        [[ 0.5143,  1.1429]],

        [[ 0.5253,  0.5740]],

        [[ 0.8852,  0.1709]],

        [[ 0.6050,  0.2180]],

        [[ 0.1394,  0.9253]],

        [[ 0.1397,  1.0296]],

        [[ 0.4636,  0.7512]],

        [[ 0.5970,  0.7848]],

        [[ 0.1794,  0.1370]],

        [[ 0.1539,  0.7747]],

        [[ 0.7184,  0.9695]],

        [[ 0.3298,  0.8773]],

        [[ 0.8503,  0.4268]],

        [[ 0.8339,  0.6107]],

        [[ 0.5700,  0.3404]],

        [[ 0.8027,  0.4900]],

        [[ 0.1489,  0.8297]],

        [[ 0.7141,  0.3219]],

        [[ 0.3052,  1.2301]],

        [[ 0.2970,  1.0294]],

        [[ 0.2719,  0.8156]],

        [[ 0.2674,  1.1271]],

        [[ 0.7937,  0.8949]],

        [[ 0.0866,  0.3247]],

        [[ 0.8715,  0.2396]],

        [[ 0.9298,  0.8689]],

        [[ 0.0703,  0.1556]],

        [[ 0.7489,  0.2674]],

        [[ 0.7703,  0.3790]],

        [[ 0.6091,  0.3916]],

        [[ 0.8685,  1.1388]],

        [[ 0.6498,  0.1205]],

        [[ 0.3342,  0.1102]],

        [[ 0.5562,  0.3638]],

        [[ 0.8710,  0.5417]],

        [[ 0.1096,  0.5387]],

        [[ 0.7043,  0.4142]],

        [[ 0.2428, -0.0030]],

        [[ 0.4601,  0.6386]],

        [[ 0.5785,  0.9141]],

        [[ 0.7432,  1.0392]],

        [[ 0.6818,  0.2379]],

        [[ 0.5513,  0.1764]]])
n :  2
n_param :  0
reg_coef :  1.0
nu :  1
constrain_u :  [0.0, 10]
constrain_x :  []
grid_inf :  0.0
grid_sup :  1.0
controller :  <simulation.controllers.Control_from_dict object at 0x14a261040>
z_config :  {'D': tensor([[-4.8348, -4.6077,  0.1396],
        [ 4.6134, -3.9529,  0.3075],
        [-0.8043,  0.0842, -4.8477]]), 'F': tensor([[1.],
        [1.],
        [1.]]), 'init_state_estim': tensor([[0., 0., 0.]]), 'Db': tensor([[-4.8348, -4.6077,  0.1396],
        [ 4.6134, -3.9529,  0.3075],
        [-0.8043,  0.0842, -4.8477]]), 'Fb': tensor([[1.],
        [1.],
        [1.]]), 'Bessel_W0': 5, 'dz': 3, 'scaler_Z': Standard scaler of mean tensor([0.0149, 0.1446, 0.0918, 4.9761]) and var tensor([3.5407e-03, 1.5424e-02, 1.1016e-02, 8.1920e+00])
}
init_state_KKL :  <simulation.observer_functions.KKL object at 0x14a261e20>
init_state_obs :  tensor([[[-8.9804e-03,  2.6058e-01,  1.8994e-01,  5.0266e+00]],

        [[-1.8437e-02,  1.8562e-01,  1.2306e-01,  6.3335e+00]],

        [[ 1.0482e-02,  1.4737e-01,  6.6230e-02,  1.8675e-01]],

        [[ 1.0203e-01, -1.6164e-01, -1.4571e-01,  8.9488e-01]],

        [[ 5.0564e-02,  2.0365e-01,  1.0288e-01,  3.5674e+00]],

        [[-6.7339e-02,  7.9126e-02,  8.0539e-02,  7.6007e+00]],

        [[-3.6653e-02,  1.6918e-01,  1.2885e-01,  8.1818e+00]],

        [[ 1.0785e-01, -1.3366e-01, -1.2702e-01,  1.7802e+00]],

        [[-2.0383e-02,  2.0527e-01,  1.4472e-01,  6.8335e+00]],

        [[ 5.8525e-03,  2.2461e-01,  1.4049e-01,  4.5157e+00]],

        [[-3.6862e-02,  2.4832e-01,  2.0360e-01,  9.8230e+00]],

        [[ 9.9702e-02, -8.2781e-02, -9.4721e-02,  9.3173e-01]],

        [[ 3.1414e-02,  1.8706e-01,  9.2647e-02,  1.9860e+00]],

        [[ 1.0889e-02,  2.0562e-01,  1.2326e-01,  5.6068e+00]],

        [[ 5.0500e-02,  1.5320e-01,  6.2653e-02,  2.3197e+00]],

        [[ 1.0003e-01, -7.5615e-02, -9.0999e-02,  1.8066e-01]],

        [[-4.6251e-02,  1.8610e-01,  1.5434e-01,  9.8574e+00]],

        [[ 1.0353e-01,  1.5277e-01,  5.8805e-02,  3.4864e+00]],

        [[-5.0397e-03,  2.4164e-01,  1.8706e-01,  9.0152e+00]],

        [[-5.1855e-02,  2.2521e-01,  1.8465e-01,  8.9184e+00]],

        [[-6.5147e-02,  1.3698e-01,  1.1652e-01,  8.2329e+00]],

        [[-5.5151e-02,  2.2809e-01,  1.8747e-01,  9.4236e+00]],

        [[-3.0577e-02,  1.3346e-01,  8.7333e-02,  4.9838e+00]],

        [[ 8.8340e-03,  2.2652e-01,  1.4371e-01,  5.6834e+00]],

        [[-1.6758e-03,  2.3087e-01,  1.5395e-01,  5.5481e+00]],

        [[ 2.0317e-02,  1.9142e-01,  1.0156e-01,  3.1122e+00]],

        [[-3.2611e-02,  2.4855e-01,  1.9874e-01,  7.5421e+00]],

        [[-1.1544e-02,  2.1028e-01,  1.4399e-01,  7.3036e+00]],

        [[ 9.9145e-02, -1.3507e-02, -5.1825e-02,  2.3130e+00]],

        [[ 1.0770e-01,  1.7698e-02, -3.1070e-02,  4.5475e+00]],

        [[ 1.0164e-01,  2.6894e-02, -2.8492e-02,  5.5270e-01]],

        [[ 9.2911e-04,  2.6259e-01,  1.8294e-01,  3.8183e+00]],

        [[-3.0321e-02,  2.6966e-01,  2.1870e-01,  8.6580e+00]],

        [[ 8.2680e-02, -1.5031e-01, -1.3739e-01,  2.1326e+00]],

        [[-6.3276e-02,  1.0384e-01,  9.7071e-02,  8.5566e+00]],

        [[ 6.2368e-02,  3.7275e-02, -1.8738e-02,  2.6821e+00]],

        [[ 1.3464e-01,  9.5237e-03, -3.6564e-02,  9.6054e-01]],

        [[-5.4664e-02,  2.3067e-01,  1.8847e-01,  8.2125e+00]],

        [[ 8.8979e-02, -1.4988e-01, -1.3821e-01,  1.0448e+00]],

        [[-1.6733e-02,  2.2571e-01,  1.7083e-01,  8.2439e+00]],

        [[ 1.2137e-01, -1.0991e-01, -1.1116e-01,  1.1563e+00]],

        [[-1.2892e-02,  2.6672e-01,  2.1144e-01,  7.5405e+00]],

        [[ 2.8871e-02,  2.1247e-01,  1.1784e-01,  3.6721e+00]],

        [[ 2.6930e-02,  1.7653e-01,  8.5794e-02,  1.6047e+00]],

        [[-1.7032e-02,  2.6674e-01,  2.1499e-01,  8.3276e+00]],

        [[-6.4598e-02,  1.7279e-01,  1.4576e-01,  9.3932e+00]],

        [[-1.8696e-02,  2.5114e-01,  1.8905e-01,  6.0998e+00]],

        [[ 9.6744e-02, -6.1240e-02, -7.8113e-02,  5.0362e+00]],

        [[ 1.0982e-01, -1.0609e-01, -1.0819e-01,  2.6241e+00]],

        [[-5.2252e-02,  1.8641e-01,  1.5311e-01,  8.6468e+00]],

        [[ 1.0231e-01, -1.0271e-01, -1.0447e-01,  3.6446e+00]],

        [[-2.5357e-03,  2.2334e-01,  1.4973e-01,  6.7412e+00]],

        [[-6.2349e-02,  1.9919e-01,  1.6248e-01,  7.8075e+00]],

        [[ 1.6329e-02,  2.4720e-01,  1.5433e-01,  2.5145e+00]],

        [[ 1.8842e-02,  2.2927e-01,  1.4438e-01,  5.9335e+00]],

        [[-6.2431e-02,  1.4102e-01,  1.0204e-01,  3.4156e+00]],

        [[-2.8111e-03,  2.4121e-01,  1.6009e-01,  3.5185e+00]],

        [[ 7.6532e-02,  1.7249e-01,  7.1340e-02,  4.9440e-01]],

        [[-2.3874e-02,  2.3596e-01,  1.7530e-01,  5.9450e+00]],

        [[ 1.1566e-02,  2.2044e-01,  1.4154e-01,  7.6347e+00]],

        [[-1.7871e-02,  2.4850e-01,  1.7807e-01,  4.1807e+00]],

        [[-3.9729e-02,  2.1914e-01,  1.6023e-01,  4.3535e+00]],

        [[-3.2755e-02,  2.5345e-01,  2.0552e-01,  8.3972e+00]],

        [[-6.0203e-03,  2.5295e-01,  1.8493e-01,  6.3296e+00]],

        [[-5.5462e-02,  1.4643e-01,  1.1056e-01,  5.5672e+00]],

        [[ 1.1582e-02,  2.1454e-01,  1.2370e-01,  2.9966e+00]],

        [[-2.8319e-02,  1.6154e-01,  9.4625e-02,  9.9055e-01]],

        [[ 2.3817e-02,  1.2111e-01,  4.6760e-02,  3.1728e+00]],

        [[ 1.4453e-01, -3.3097e-03, -4.3118e-02,  1.6312e+00]],

        [[ 1.0777e-01,  1.1066e-01,  2.9214e-02,  4.0259e+00]],

        [[-2.6564e-02,  2.8714e-01,  2.3513e-01,  9.7566e+00]],

        [[-2.4892e-02,  2.3728e-01,  1.7098e-01,  4.5281e+00]]])
init_state_estim_before :  tensor([[[ 0.0843,  0.0836]],

        [[ 0.1239,  0.0697]],

        [[ 0.0173,  0.0647]],

        [[ 0.0315,  0.0715]],

        [[ 0.0592,  0.0867]],

        [[ 0.1680,  0.0455]],

        [[ 0.1848,  0.0365]],

        [[ 0.0418,  0.0783]],

        [[ 0.1382,  0.0636]],

        [[ 0.0754,  0.0849]],

        [[ 0.2378, -0.0064]],

        [[ 0.0307,  0.0722]],

        [[ 0.0393,  0.0802]],

        [[ 0.1029,  0.0787]],

        [[ 0.0437,  0.0820]],

        [[ 0.0191,  0.0651]],

        [[ 0.2426, -0.0100]],

        [[ 0.0591,  0.0880]],

        [[ 0.2098,  0.0195]],

        [[ 0.2069,  0.0188]],

        [[ 0.1876,  0.0330]],

        [[ 0.2248,  0.0041]],

        [[ 0.0886,  0.0797]],

        [[ 0.1038,  0.0786]],

        [[ 0.0995,  0.0795]],

        [[ 0.0525,  0.0846]],

        [[ 0.1579,  0.0527]],

        [[ 0.1536,  0.0564]],

        [[ 0.0462,  0.0819]],

        [[ 0.0838,  0.0855]],

        [[ 0.0239,  0.0694]],

        [[ 0.0600,  0.0869]],

        [[ 0.1951,  0.0285]],

        [[ 0.0467,  0.0792]],

        [[ 0.2003,  0.0246]],

        [[ 0.0504,  0.0825]],

        [[ 0.0291,  0.0740]],

        [[ 0.1818,  0.0366]],

        [[ 0.0335,  0.0724]],

        [[ 0.1839,  0.0378]],

        [[ 0.0336,  0.0745]],

        [[ 0.1569,  0.0544]],

        [[ 0.0604,  0.0862]],

        [[ 0.0355,  0.0775]],

        [[ 0.1837,  0.0375]],

        [[ 0.2268,  0.0029]],

        [[ 0.1129,  0.0746]],

        [[ 0.0982,  0.0819]],

        [[ 0.0518,  0.0828]],

        [[ 0.1995,  0.0249]],

        [[ 0.0682,  0.0848]],

        [[ 0.1349,  0.0661]],

        [[ 0.1696,  0.0441]],

        [[ 0.0431,  0.0837]],

        [[ 0.1107,  0.0769]],

        [[ 0.0570,  0.0818]],

        [[ 0.0561,  0.0859]],

        [[ 0.0214,  0.0693]],

        [[ 0.1092,  0.0754]],

        [[ 0.1648,  0.0516]],

        [[ 0.0667,  0.0856]],

        [[ 0.0710,  0.0837]],

        [[ 0.1869,  0.0344]],

        [[ 0.1199,  0.0726]],

        [[ 0.1025,  0.0751]],

        [[ 0.0502,  0.0845]],

        [[ 0.0290,  0.0715]],

        [[ 0.0553,  0.0837]],

        [[ 0.0372,  0.0797]],

        [[ 0.0700,  0.0878]],

        [[ 0.2330, -0.0023]],

        [[ 0.0741,  0.0842]]], grad_fn=<CloneBackward>)
init_state_model :  MLP2(
  (hidden1): Linear(in_features=4, out_features=50, bias=True)
  (act1): SiLU()
  (hidden2): Linear(in_features=50, out_features=50, bias=True)
  (act2): SiLU()
  (hidden3): Linear(in_features=50, out_features=50, bias=True)
  (act3): SiLU()
  (hidden4): Linear(in_features=50, out_features=2, bias=True)
)
KKL_traj :  tensor([[[0.],
         [0.],
         [0.],
         ...,
         [0.],
         [0.],
         [0.]],

        [[0.],
         [0.],
         [0.],
         ...,
         [0.],
         [0.],
         [0.]],

        [[0.],
         [0.],
         [0.],
         ...,
         [0.],
         [0.],
         [0.]],

        ...,

        [[0.],
         [0.],
         [0.],
         ...,
         [0.],
         [0.],
         [0.]],

        [[0.],
         [0.],
         [0.],
         ...,
         [0.],
         [0.],
         [0.]],

        [[0.],
         [0.],
         [0.],
         ...,
         [0.],
         [0.],
         [0.]]])
Y_mean :  tensor([-0.1863])
Y_var :  tensor([0.5730])
scalerX_method :  meanY_obs
X_mean :  tensor([-0.1863, -0.1863])
X_var :  tensor([0.5730, 0.5730])
U_mean :  tensor([4.9761])
U_var :  tensor([8.1920])
submodel :  Submodel()
init_state_obs_mean :  tensor([0.0149, 0.1446, 0.0918, 4.9761])
init_state_obs_var :  tensor([3.5407e-03, 1.5424e-02, 1.1016e-02, 8.1920e+00])
nb_difftraj_train :  50
nb_difftraj_val :  22
l2_error :  tensor([0.0358, 0.0119])
grid_RMSE :  tensor(0.0286)
grid_SRMSE :  tensor(0.3203)
rollout_RMSE :  tensor(0.1746)
rollout_SRMSE :  tensor(0.3336)
rollout_RMSE_init :  tensor(0.1842)
rollout_SRMSE_init :  tensor(5.9559)
rollout_RMSE_output :  tensor(0.0842)
rollout_SRMSE_output :  tensor(0.1496)
Initial estimated eps = 0.13605157688305192, gamma = 1.840029351772146, beta = 0.6003081117233373
Final estimated eps = 0.1278923762671856, gamma = 1.6814314849171021, beta = 0.9856476522430762
True eps = 0.1, gamma = 1.5, beta = 0.8






Box plots from 3 methods and 30 experiments overall
List of experiments used:
../Figures/Continuous/Benchmark_recognition/FitzHugh_Nagumo_ODE_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed4_scaled_optimD4/KKL_u0T_back/0.5777374052328224_autograd_100samples_noise0.0005_NODE_difftraj50_Adam0.05_KKL_u0T_back40
../Figures/Continuous/Benchmark_recognition/FitzHugh_Nagumo_ODE_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed4_scaled_optimD4/KKL_u0T_back/0.7308171101303856_autograd_100samples_noise0.0005_NODE_difftraj50_Adam0.05_KKL_u0T_back40
../Figures/Continuous/Benchmark_recognition/FitzHugh_Nagumo_ODE_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed4_scaled_optimD4/KKL_u0T_back/0.18589852495572923_autograd_100samples_noise0.0005_NODE_difftraj50_Adam0.05_KKL_u0T_back40
../Figures/Continuous/Benchmark_recognition/FitzHugh_Nagumo_ODE_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed4_scaled_optimD4/KKL_u0T_back/0.4177174651976029_autograd_100samples_noise0.0005_NODE_difftraj50_Adam0.05_KKL_u0T_back40
../Figures/Continuous/Benchmark_recognition/FitzHugh_Nagumo_ODE_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed4_scaled_optimD4/KKL_u0T_back/0.20449859262336345_autograd_100samples_noise0.0005_NODE_difftraj50_Adam0.05_KKL_u0T_back40
../Figures/Continuous/Benchmark_recognition/FitzHugh_Nagumo_ODE_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed4_scaled_optimD4/KKL_u0T_back/0.4020404067566049_autograd_100samples_noise0.0005_NODE_difftraj50_Adam0.05_KKL_u0T_back40
../Figures/Continuous/Benchmark_recognition/FitzHugh_Nagumo_ODE_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed4_scaled_optimD4/KKL_u0T_back/0.7075504433270651_autograd_100samples_noise0.0005_NODE_difftraj50_Adam0.05_KKL_u0T_back40
../Figures/Continuous/Benchmark_recognition/FitzHugh_Nagumo_ODE_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed4_scaled_optimD4/KKL_u0T_back/0.7096529805746684_autograd_100samples_noise0.0005_NODE_difftraj50_Adam0.05_KKL_u0T_back40
../Figures/Continuous/Benchmark_recognition/FitzHugh_Nagumo_ODE_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed4_scaled_optimD4/KKL_u0T_back/0.7305378616797155_autograd_100samples_noise0.0005_NODE_difftraj50_Adam0.05_KKL_u0T_back40
../Figures/Continuous/Benchmark_recognition/FitzHugh_Nagumo_ODE_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed4_scaled_optimD4/KKL_u0T_back/0.7166381138564825_autograd_100samples_noise0.0005_NODE_difftraj50_Adam0.05_KKL_u0T_back40
../Figures/Continuous/Benchmark_recognition/FitzHugh_Nagumo_ODE_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed4_scaled_optimD4/KKL_u0T/0.4354749438927006_autograd_100samples_noise0.0005_NODE_difftraj50_Adam0.05_KKL_u0T40
../Figures/Continuous/Benchmark_recognition/FitzHugh_Nagumo_ODE_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed4_scaled_optimD4/KKL_u0T/0.0893361517842558_autograd_100samples_noise0.0005_NODE_difftraj50_Adam0.05_KKL_u0T40
../Figures/Continuous/Benchmark_recognition/FitzHugh_Nagumo_ODE_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed4_scaled_optimD4/KKL_u0T/0.5329855032802385_autograd_100samples_noise0.0005_NODE_difftraj50_Adam0.05_KKL_u0T40
../Figures/Continuous/Benchmark_recognition/FitzHugh_Nagumo_ODE_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed4_scaled_optimD4/KKL_u0T/0.9858496164833345_autograd_100samples_noise0.0005_NODE_difftraj50_Adam0.05_KKL_u0T40
../Figures/Continuous/Benchmark_recognition/FitzHugh_Nagumo_ODE_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed4_scaled_optimD4/KKL_u0T/0.23973152607366444_autograd_100samples_noise0.0005_NODE_difftraj50_Adam0.05_KKL_u0T40
../Figures/Continuous/Benchmark_recognition/FitzHugh_Nagumo_ODE_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed4_scaled_optimD4/KKL_u0T/0.4685267956142406_autograd_100samples_noise0.0005_NODE_difftraj50_Adam0.05_KKL_u0T40
../Figures/Continuous/Benchmark_recognition/FitzHugh_Nagumo_ODE_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed4_scaled_optimD4/KKL_u0T/0.03781089907801494_autograd_100samples_noise0.0005_NODE_difftraj50_Adam0.05_KKL_u0T40
../Figures/Continuous/Benchmark_recognition/FitzHugh_Nagumo_ODE_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed4_scaled_optimD4/KKL_u0T/0.8711441000535846_autograd_100samples_noise0.0005_NODE_difftraj50_Adam0.05_KKL_u0T40
../Figures/Continuous/Benchmark_recognition/FitzHugh_Nagumo_ODE_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed4_scaled_optimD4/KKL_u0T/0.37615858109252054_autograd_100samples_noise0.0005_NODE_difftraj50_Adam0.05_KKL_u0T40
../Figures/Continuous/Benchmark_recognition/FitzHugh_Nagumo_ODE_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed4_scaled_optimD4/KKL_u0T/0.6704069849206026_autograd_100samples_noise0.0005_NODE_difftraj50_Adam0.05_KKL_u0T40
../Figures/Continuous/Benchmark_recognition/FitzHugh_Nagumo_ODE_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed4_scaled_optimD4/y0T_u0T/0.8139609404713466_autograd_100samples_noise0.0005_NODE_difftraj50_Adam0.05_y0T_u0T40
../Figures/Continuous/Benchmark_recognition/FitzHugh_Nagumo_ODE_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed4_scaled_optimD4/y0T_u0T/0.5098639823884487_autograd_100samples_noise0.0005_NODE_difftraj50_Adam0.05_y0T_u0T40
../Figures/Continuous/Benchmark_recognition/FitzHugh_Nagumo_ODE_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed4_scaled_optimD4/y0T_u0T/0.5486019297535004_autograd_100samples_noise0.0005_NODE_difftraj50_Adam0.05_y0T_u0T40
../Figures/Continuous/Benchmark_recognition/FitzHugh_Nagumo_ODE_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed4_scaled_optimD4/y0T_u0T/0.9807960759833014_autograd_100samples_noise0.0005_NODE_difftraj50_Adam0.05_y0T_u0T40
../Figures/Continuous/Benchmark_recognition/FitzHugh_Nagumo_ODE_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed4_scaled_optimD4/y0T_u0T/0.22496358116726944_autograd_100samples_noise0.0005_NODE_difftraj50_Adam0.05_y0T_u0T40
../Figures/Continuous/Benchmark_recognition/FitzHugh_Nagumo_ODE_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed4_scaled_optimD4/y0T_u0T/0.9183714748642123_autograd_100samples_noise0.0005_NODE_difftraj50_Adam0.05_y0T_u0T40
../Figures/Continuous/Benchmark_recognition/FitzHugh_Nagumo_ODE_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed4_scaled_optimD4/y0T_u0T/0.3259720238160625_autograd_100samples_noise0.0005_NODE_difftraj50_Adam0.05_y0T_u0T40
../Figures/Continuous/Benchmark_recognition/FitzHugh_Nagumo_ODE_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed4_scaled_optimD4/y0T_u0T/0.17716550505787398_autograd_100samples_noise0.0005_NODE_difftraj50_Adam0.05_y0T_u0T40
../Figures/Continuous/Benchmark_recognition/FitzHugh_Nagumo_ODE_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed4_scaled_optimD4/y0T_u0T/0.7490342524177441_autograd_100samples_noise0.0005_NODE_difftraj50_Adam0.05_y0T_u0T40
../Figures/Continuous/Benchmark_recognition/FitzHugh_Nagumo_ODE_paramid/MLP2_noisy_inputs/100_rollouts/Model_fixed4_scaled_optimD4/y0T_u0T/0.3054197663472542_autograd_100samples_noise0.0005_NODE_difftraj50_Adam0.05_y0T_u0T40

